Differential estimates for fast first-order multilevel nonconvex optimisation

With a view on bilevel and PDE-constrained optimisation, we develop iterative estimates $\widetilde{F'}(x^k)$ of $F'(x^k)$ for composite functions $F :=J \circ S$, where $S$ is the solution mapping of the inner optimisation problem or PDE. The latter is seen in this work as a special case of the former. The idea is to form a single-loop method by interweaving updates of the iterate $x^k$ by an outer optimisation method, with updates of the estimate by single steps of standard optimisation methods and linear system solvers. When the inner methods satisfy simple tracking inequalities, the differential estimates can almost directly be employed in standard convergence proofs for general forward-backward type methods. As a side product of these efforts, we provide improved convergence results for nonconvex Primal-Dual Proximal Splitting (PDPS). We numerically evaluate our methods on Electrical Impedance Tomography (EIT) and minimal surface control.

==> eit/eit_exact_highres.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy,error,rel_error
0,0.0,0.0,182.89773978118566,1.0,81.835087993215,1.0,5.990780401974413,0.24054211957150629
1,0.029057979583740234,0.096204,122.48476878040005,0.669689898447831,34.233250645322094,0.41831995889294327,5.960194778391533,0.239314044056901
2,0.06084799766540527,0.223573,111.84447259663037,0.6115136946494709,16.99188707256633,0.20763571579436851,5.938523388692093,0.2384438933148298
3,0.09374499320983887,0.350829,108.45155120686152,0.5929627743711338,10.85409894316711,0.13263380304628047,5.917819627973592,0.23761259486084405
4,0.12348389625549316,0.471439,106.27148602726142,0.5810431892400748,8.765992229703087,0.10711777117450991,5.897337637715068,0.2367902009456532
5,0.15735387802124023,0.607403,104.34184830866589,0.5704928252995247,7.987615506284608,0.09760624326507557,5.877118579122041,0.23597836427607605
6,0.18816804885864258,0.727938,102.5023194543073,0.5604351348296515,7.6220821878549065,0.09313953677775551,5.857229269359061,0.23517976769830382
7,0.22170686721801758,0.8490169999999999,100.72586058686805,0.550722281791858,7.39902426119366,0.09041383644393611,5.837700711146475,0.23439565603514176
8,0.2515878677368164,0.9773689999999999,99.00785968420043,0.5413290497884281,7.231317795323021,0.08836451420352325,5.818541608357314,0.23362637876494263
9,0.28174495697021484,1.095638,97.34652420697174,0.5322456380457993,7.087298451700581,0.08660464142579273,5.799748956506263,0.23287181525145925
10,0.31946492195129395,1.2340149999999999,95.73981556074601,0.5234609004752424,6.954258580724947,0.08497893447981053,5.781313990458064,0.23213161355653467
60,1.8785550594329834,7.410215999999999,55.35724035088011,0.3026677115699087,3.1772677561220566,0.038825250073482975,5.111030562181731,0.20521835923359086
110,3.4955618381500244,13.788589,41.70691277482628,0.22803405238754398,2.311581448927227,0.028246825482962534,4.627586982403908,0.18580710801585834
160,5.189821004867554,20.436315999999998,33.221847917799025,0.1816416537325438,2.0349417204470686,0.024866371752612852,4.221955050959489,0.1695201540618514
210,7.050328969955444,27.619384,26.921650937474524,0.14719509912852352,1.9058266391425291,0.023288624548195542,3.8835784130026547,0.1559336380745867
260,8.825702905654907,34.548306,22.09078853073116,0.12078218438981277,1.7921205678697065,0.021899170781343725,3.6019681668107313,0.14462640913831426
310,10.491776943206787,41.043609,18.38495181424959,0.10052038825764,1.7099847540877038,0.020895496003248384,3.368347562455449,0.13524606274326442
360,12.012075901031494,47.093455999999996,15.583234821227787,0.08520189937760403,1.6072732006867736,0.019640391916240545,3.1754071272443465,0.1274991085699097
410,13.503314018249512,53.049125,13.48061605062686,0.07370575528573911,1.56127171245357,0.01907826765681508,3.015614441007707,0.12108310450026993
460,14.997312068939209,59.026128,11.915133673964002,0.06514642383344361,1.5110183912859507,0.01846418728615811,2.8824654479362155,0.11573689935449748
510,16.49152684211731,64.989012,10.741563339798162,0.058729885632534895,1.4445446484530873,0.017651898273425885,2.7704528880424673,0.11123936534931303
560,17.970629930496216,70.900098,9.82232033085513,0.05370389127064288,1.417436407018335,0.017320643770015322,2.6755224364917094,0.10742771302762658
610,19.43929100036621,76.75245,9.192714487070761,0.050261498573294004,1.4485133778568555,0.01770039494522145,2.5953655145888006,0.104209248220187
660,20.91415786743164,82.652174,8.797482455098919,0.04810055315950875,1.4366169121354502,0.017555023735717875,2.52603707886624,0.10142556934092353
710,22.40620994567871,88.61747199999999,8.488776794768384,0.04641269380870505,1.3791490250455825,0.016852783553674783,2.464423419871512,0.09895165456944177
760,23.87916588783264,94.503964,8.250774736510863,0.0451114089566218,1.4047282470913731,0.01716535390305733,2.408655003083599,0.09671243826051305
810,25.366782903671265,100.45649399999999,8.062327850494809,0.04408106879910259,1.3245581731555707,0.016185699870761926,2.357575724303615,0.09466150045950938
860,26.846776008605957,106.365065,7.9023909753653765,0.043206608156118285,1.2897229325153152,0.01576002377638119,2.3103017019153547,0.0927633515067961
910,28.32362389564514,112.259981,7.763917541216935,0.04244949965213071,1.2722250414414455,0.015546204844881777,2.2660103150019006,0.09098496148545387
960,29.81521987915039,118.23266699999999,7.644436028682495,0.04179623016570959,1.245761357285163,0.015222826636276726,2.2243381300107674,0.08931173779298812
1010,31.292397022247314,124.14168799999999,7.541204896677005,0.04123181022192574,1.2277859535233084,0.015003172644295378,2.184867064232346,0.08772689355116635
1060,32.77577495574951,130.067839,7.450640470641847,0.0407366459506586,1.1852750395821487,0.014483702145959941,2.1474594064334247,0.08622489937154452
1110,34.25423192977905,135.96732799999998,7.370539756807826,0.04029869240388513,1.1760537450309438,0.014371020718257813,2.1118547931750284,0.08479530112807097
1160,35.722347021102905,141.83542599999998,7.2966106265373645,0.03989448221321296,1.168977723767527,0.014284553880658718,2.0778261286327635,0.08342898045764771
1210,37.1952588558197,147.732556,7.2348214090041445,0.03955664743402355,1.1566766905492738,0.014134238978825008,2.0453188990989113,0.08212374852310823
1260,38.682934045791626,153.679044,7.1757071176251985,0.0392334379102226,1.1392296623220668,0.013921041575913269,2.014166876349002,0.08087293092032424
1310,40.163657903671265,159.588892,7.126035288014343,0.038961855387276825,1.1279030419512885,0.013782633704075736,1.9842177174082922,0.07967041076642109
1360,41.63491487503052,165.472534,7.078628785200005,0.038702658620432935,1.1190091678154463,0.013673953254723991,1.9553778605040109,0.07851243136433711
1410,43.103013038635254,171.341294,7.034900639064175,0.0384635734016208,1.1063428967309528,0.013519175256739265,1.9276169204011409,0.07739777268456957
1460,44.574426889419556,177.230537,6.997238632168326,0.0382576550182613,1.0981357529149125,0.013418886443990379,1.9008674432958061,0.07632372631855254
1510,46.04960298538208,183.121817,6.961808818766919,0.03806394123347754,1.0896793521988921,0.013315551787385358,1.8749928827893798,0.07528480964833947
1560,47.51814293861389,188.98714999999999,6.929865643704334,0.037889290769776894,1.0829133904296069,0.013232873782935164,1.8499525587559713,0.0742793892834454
1610,48.99231290817261,194.870735,6.899473888776933,0.03772312275171521,1.07656300865385,0.013155274040190542,1.825649180606245,0.07330355880717616
1660,50.47273302078247,200.769676,6.8722101827570485,0.037574057454065814,1.0702294058393713,0.013077879331272971,1.802027285686741,0.07235509128024759
1710,51.94637084007263,206.67887499999998,6.846247071353833,0.03743210320447105,1.0654206212787634,0.013019117439784485,1.7790298199967611,0.07143169586752013
1760,53.417109966278076,212.55333199999998,6.822609852794686,0.03730286585803132,1.060843628097869,0.012963187968782099,1.7566321567237735,0.07053238375196375
1810,54.90190887451172,218.47997099999998,6.799929517755636,0.03717886030680808,1.0566878865375278,0.012912406065050465,1.734822781508662,0.06965669260844524
1860,56.37595891952515,224.37281299999998,6.778991883318007,0.037064383034083555,1.051399698851064,0.012847786012501585,1.7135926592783846,0.06880425966025204
1910,57.84766387939453,230.24636099999998,6.759864870599813,0.03695980540102436,1.0472632525766679,0.012797239891322622,1.6929459149039907,0.06797525052941644
1960,59.36758899688721,236.233857,6.741468180362035,0.03685922083251199,1.0421985931315139,0.01273535128621018,1.6728604849855222,0.0671687793251805
2010,60.93981599807739,242.463171,6.724564804021261,0.036766801011682074,1.0365563770221833,0.012666405113514693,1.6533137320241191,0.06638393710553799
2060,62.54775404930115,248.79225499999998,6.708757992218733,0.036680376697081796,1.0316333819742496,0.012606247604447899,1.63430217810134,0.06562058422493063
2110,64.13130688667297,255.043926,6.692995991367993,0.03659419738797936,1.0288238502972646,0.012571915977930703,1.615759916902911,0.06487607440967373
2160,65.84388184547424,261.48380499999996,6.678997187726036,0.0365176584233169,1.02392359278257,0.012512036314636385,1.5976263463746454,0.06414797436300354
2210,67.38705801963806,267.61751399999997,6.66518704493556,0.036442150968675854,1.0196770768876697,0.012460145176018041,1.57990066202846,0.0634362517830736
2260,69.14619302749634,274.471844,6.651471947645085,0.03636716317873989,1.0156800621827167,0.012411302866405268,1.5625784185844307,0.06274072818277819
2310,70.96668887138367,281.527785,6.638645788695318,0.036297035691297386,1.0105037118646791,0.012348049432640198,1.5456450715586008,0.0620608195712573
2360,72.7407169342041,288.47926,6.628707015114048,0.03624269508767287,1.0537985387470798,0.01287709910979079,1.529088075430706,0.061396022220142836
2410,74.60618901252747,295.450125,6.619123950354777,0.036190299334883706,1.0789975611176814,0.013185023534246604,1.5129322863733006,0.060747334155740136
2460,76.39988088607788,302.42220399999997,6.60886575560147,0.036134212284460995,1.033504453000926,0.012629111525933896,1.497122278113051,0.06011252989950165
2510,77.92373394966125,308.48494,6.596443928498893,0.036066295496000746,1.0124975979349682,0.012372414116777329,1.4816639765143196,0.05949184738703483
2560,79.44574689865112,314.564207,6.586333960916699,0.03601101888299126,1.0224011650420164,0.012493432708556315,1.4665495491316787,0.058884972129592275
2610,80.99863290786743,320.705896,6.580523792390171,0.035979251576662166,1.0575230920226089,0.012922612023222714,1.4517272524191485,0.05828982651768256
2660,82.52864789962769,326.79753,6.569492056675516,0.03591893516308673,1.0295638230556543,0.012580958221014146,1.4371997700524932,0.05770651830639155
2710,84.01783895492554,332.75171,6.562244230492706,0.03587930741158209,1.052180461026816,0.012857326689916347,1.4229966474834204,0.05713623380619977
2760,85.51824593544006,338.734183,6.55611240286999,0.035845781422523655,1.0630093566150298,0.012989652515595322,1.4091308241443885,0.05657949256185779
2810,87.01275300979614,344.70861099999996,6.545091895683592,0.035785526401332125,1.0045316814763177,0.012275073029305035,1.3955620861699165,0.05603467990419232
2860,88.50332903862,350.661005,6.5414839719977484,0.035765799948232375,1.0862707120563722,0.013273899236797247,1.3822033209332274,0.05549829808257985
2910,89.98663687705994,356.58966,6.531524060568245,0.035711343772658964,1.0155381345108294,0.012409568553222896,1.369080135135267,0.05497137525857987
2960,91.47736501693726,362.555972,6.525992474184833,0.035681099624262004,1.0509620307705263,0.012842437841059843,1.3563034963144567,0.05445836700644223
3010,92.9638500213623,368.49639099999996,6.517941731861358,0.03563708189975044,0.9940209295569095,0.012146634822942017,1.3436265120917024,0.05394936009079717
3060,94.44791793823242,374.430935,6.512551938997937,0.03560761301254676,1.0036849513299355,0.012264726243260736,1.3311754962792923,0.053449426270263806
3110,95.93223786354065,380.36461499999996,6.50416831593125,0.03556177525054534,0.987074016034887,0.012061745642855861,1.3190116563851009,0.052961023151813176
3160,97.40684103965759,386.25627399999996,6.498728185230451,0.03553203113939718,0.9700010998147678,0.011853119775409678,1.306982429708524,0.052478025030126677
3210,98.97193098068237,392.466506,6.494603067365535,0.035509476908438115,1.0112512930301323,0.01235718464815454,1.2951961170958572,0.052004780406296226
3260,100.50491189956665,398.547331,6.486607881414069,0.03546576294039766,0.9560021942968515,0.011682057388098787,1.2836948672767206,0.05154298163825846
3310,102.07705998420715,404.796064,6.480870947817496,0.03543439604869393,0.9486315370823192,0.011591990188377031,1.2722132272262323,0.05108197024264942
3360,103.86607193946838,411.768111,6.482177713204746,0.03544154083565966,1.0782420529510726,0.01317579145317801,1.2609875585075812,0.050631236620982706
3410,105.68861889839172,418.820184,6.477153599510151,0.03541407131252282,1.132658445651959,0.013840743297616647,1.2499863986690998,0.050189517491297846
3460,107.68501996994019,426.26262599999995,6.471849138732661,0.03538506898158184,1.0334845067636018,0.012628867788952444,1.2390926844307901,0.049752112522819
3510,109.29013991355896,432.61697399999997,6.466161745301363,0.03535397295252155,1.0014837733978286,0.012237828515329051,1.2284270566734226,0.04932386569433029
3560,110.84198784828186,438.765897,6.460493462937607,0.03532298141391349,0.9759366334409038,0.011925650199359709,1.2178792928987106,0.04890035134647127
3610,112.33075499534607,444.72799899999995,6.459647136341344,0.035318354092672255,1.0563729822191055,0.012908558029615488,1.2075754588421812,0.04848663127707033
3660,113.82974600791931,450.71757599999995,6.453014217421799,0.035282088368844944,0.9746380243523609,0.011909781589446923,1.1972535932328359,0.0480721872038431
3710,115.33072805404663,456.71063399999997,6.448965472976261,0.03525995171231555,0.9513018395088265,0.011624620475604542,1.1871729512738427,0.047667428754900695
3760,117.14965486526489,463.78732099999996,6.442429340685848,0.03522421517287973,0.9326606477835747,0.01139683075627538,1.177217685953159,0.04726770443512013
3810,118.63830590248108,469.74429599999996,6.443909878227828,0.035232310065379496,1.0155484675344013,0.012409694819642658,1.1673540621353762,0.046871659709627686
3860,120.12080097198486,475.65500699999996,6.441918458003656,0.03522142190335762,1.099375246486892,0.01343403268018777,1.1576381479960625,0.046481545830662094
3910,121.71535897254944,481.876016,6.439200587507969,0.03520656184823098,1.0789452708147746,0.013184384562575783,1.148113109061958,0.046099095982649725
3960,123.31023502349854,488.137752,6.435147783310618,0.035184402994861884,1.0080873913949788,0.012318522728032749,1.1388329194032831,0.0457264773352048
4010,124.9337089061737,494.55305899999996,6.429172332653051,0.035151732002510004,0.970717103388137,0.011861869122308756,1.1296361979656855,0.04535721010802029
4060,126.552983045578,500.953575,6.4285388133518575,0.035148268212842886,1.0516417370394355,0.012850743645887298,1.1204930161633562,0.0449900926069957
4110,128.1401150226593,507.244713,6.422565324656568,0.03511560794759064,0.9806699511834571,0.011983489909178873,1.111373983401178,0.04462394473946021
4160,129.93395590782166,514.168405,6.42092077628076,0.03510661631993152,1.0245972854038885,0.012520268634510891,1.102424565359728,0.0442646072508231
4210,131.5147829055786,520.359154,6.416481825648529,0.035082346196978975,1.0025247425559507,0.012250548843291654,1.0936500149248438,0.04391229105522386
4260,133.07821798324585,526.539416,6.41927711797089,0.03509762955874006,1.2320959405479603,0.015055839380903631,1.084965891707998,0.04356360569788515
4310,134.69700384140015,532.927233,6.4140023738142125,0.035068789704496985,1.0729564585295743,0.013111203089541907,1.076466432164789,0.04322233496576785
4360,136.23839592933655,539.041969,6.4120645809818635,0.03505819475217736,1.0629572510626462,0.012989015801519963,1.0680415393712648,0.04288405824157861
4410,137.77465200424194,545.129834,6.407438034981806,0.035032898944773766,0.9792413241978717,0.011966032519926676,1.0596730846304299,0.04254804762095308
4460,139.30529403686523,551.2426419999999,6.406906494198355,0.035029992726336695,1.0451700198968512,0.012771661221693889,1.0513510147758707,0.04221389944864183
4510,140.81225490570068,557.2602539999999,6.400853113848314,0.03499689565057576,0.9553583528887393,0.011674189841012313,1.0433127146712469,0.04189114521377106
4560,142.3398790359497,563.352307,6.399543964012844,0.03498973782655324,0.9411121978397919,0.011500106139286124,1.0351675175045472,0.04156409884262381
4610,143.87493991851807,569.456432,6.400013865971,0.034992307032486125,0.9814644650210097,0.011993198627737574,1.0272216111896686,0.04124505440790082
4660,145.4416069984436,575.650852,6.394950559969859,0.0349646232239973,0.9362319914995111,0.011440471495272721,1.0194305322717232,0.040932226610698674
4710,147.02622199058533,581.935563,6.398066214248061,0.034981658176326015,1.1365485060920846,0.013888278658493245,1.0116111462275046,0.04061826222432185
4760,148.5412859916687,587.972629,6.396124415452218,0.03497104132125625,1.2545662334424723,0.015330419557274617,1.0038945690707328,0.04030842582562574
4810,150.0411720275879,593.97341,6.390917779987807,0.034942573853748785,1.094674056462942,0.013376585561363388,0.9962648432173095,0.04000207668488156
4860,151.53821301460266,599.961814,6.3915351449335915,0.03494594931889408,1.0396112966331776,0.012703735306295174,0.9889672003807951,0.03970906135833204
4910,153.02816700935364,605.919668,6.385638220426392,0.03491370767110633,0.9818501778396359,0.011997911921608024,0.9814474988791123,0.039407129920958094
4960,154.53028988838196,611.918197,6.3821242917615,0.0348944951391795,0.9568388310260565,0.011692280835640926,0.9739910839048297,0.03910773956745297
5010,156.01899695396423,617.873923,6.3840646182324186,0.03490510394425954,1.072330066296774,0.013103548766095072,0.9666198748785136,0.038811770407506746
5060,157.50521397590637,623.8059529999999,6.378279506596046,0.03487347363738263,0.9820256536397066,0.012000056182760224,0.9593699620692232,0.038520671539439305
5110,159.05293989181519,629.946499,6.378062280168584,0.03487228594404251,1.0529030431073554,0.012866156424181426,0.9521863238167835,0.03823223373075126
5160,160.62853384017944,636.1626689999999,6.378052290109293,0.03487223132303241,1.0481774287278078,0.012808410847126027,0.9451289434563054,0.03794886543536653
5210,162.31057000160217,642.725637,6.381154766642725,0.0348891942255655,1.0785415634844415,0.013179451381220047,0.9381656412263112,0.03766927456986464
5260,163.83615684509277,648.787516,6.375422702417848,0.03485785395732745,1.1620749705939823,0.014200204326661576,0.9312892453500977,0.037393173172702424
5310,165.4558129310608,655.186908,6.372157105098163,0.034839999186002266,0.9842979384863623,0.012027822815660331,0.92430159275209,0.03711260458998486
5360,167.00453901290894,661.338021,6.369261121986133,0.0348241652937109,0.9793333728734738,0.011967157326875128,0.9174680219492337,0.036838222707347455
5410,168.53780484199524,667.442681,6.367918786881492,0.03481682602803027,0.9486612748004853,0.011592353574290034,0.9106691074814778,0.03656523234764066
5460,170.06448006629944,673.515094,6.363621936977915,0.03479333284594547,0.9155155638220255,0.011187323020877445,0.9039652090236885,0.03629605707560143
5510,171.59087586402893,679.597353,6.364963720345328,0.034800669094982875,0.9701028917285345,0.011854363641778772,0.8972955836331404,0.03602825793750222
5560,173.09225296974182,685.591788,6.361579181383689,0.03478216400593318,0.9399951271779483,0.0114864558739875,0.8907115336167762,0.03576389482618218
5610,174.59374594688416,691.582768,6.360275162633959,0.034775034236307324,0.9235376820113652,0.01128535087648389,0.8842120934363992,0.035502928973302504
5660,176.0850908756256,697.531889,6.360432115384669,0.03477589238114223,0.9683627139044423,0.011833099195600912,0.8777591472209579,0.035243829948469016
5710,177.58600902557373,703.5449659999999,6.366693600594181,0.03481012727774075,1.242444323679137,0.015182293489831022,0.8713565505000072,0.034986752559100595
5760,179.0845320224762,709.518386,6.363885806821914,0.034794775563850654,1.1071807479168392,0.01352941354457438,0.86508662523476,0.03473500220077325
5810,180.60351395606995,715.563593,6.356270027203298,0.03475313601364228,0.9841207879786755,0.012025658090088076,0.8588554143571615,0.03448480630450895
5860,182.12155199050903,721.63045,6.357826876597861,0.03476164814395305,0.9888947256019182,0.012083994162551742,0.8526517060940126,0.034235714694619654
5910,183.6444799900055,727.689428,6.356443215002087,0.034754082924189106,1.0184653682011997,0.012445338462709801,0.8464818206695766,0.03398798114107159
5960,185.1335949897766,733.6397539999999,6.35811703348261,0.03476323458720323,0.971522133652388,0.011871706348417901,0.8403623196053885,0.033742270622920276
6010,186.62698698043823,739.5961,6.352027227302415,0.034729938351899935,0.9179178312141657,0.011216678001131629,0.8343055180797295,0.033499077619830765
6060,188.12660002708435,745.5765319999999,6.352461025565483,0.03473231015957556,0.9716403445137556,0.0118731508493559,0.8283155206589411,0.033258566938559685
6110,189.61540389060974,751.5108779999999,6.349860985597844,0.03471809434711801,0.9287081486401834,0.011348532413347967,0.8223201177362424,0.03301783921530081
6160,191.12103605270386,757.5297049999999,6.347759690323089,0.034706605439287504,0.9125397608292312,0.011150959609219097,0.8164412863565936,0.03278179207857083
6210,192.61695504188538,763.5061919999999,6.345163101375869,0.03469240849540878,0.9021308666607384,0.011023766073735201,0.8105333109080618,0.0325445747477039
6260,194.12432885169983,769.521763,6.344805602858272,0.034690453859348075,0.9278766799508162,0.011338372117688041,0.8047063901956338,0.032310611930725895
6310,195.62390184402466,775.508555,6.347195519462187,0.03470352081472311,0.9507812132218336,0.011618258579995216,0.7989844658271972,0.03208086493229511
6360,197.138769865036,781.567311,6.351136836434449,0.03472507010766121,1.1487922465876297,0.014037893460600626,0.7932659316943615,0.03185125405877671
6410,198.64655303955078,787.57751,6.34882364418251,0.03471242264545251,1.485158879687086,0.01814819188329365,0.7875747966962471,0.031622743316709966
6460,200.1459720134735,793.578897,6.349686194407476,0.03471713866996981,1.1448104768530143,0.013989237439910021,0.7821447901331346,0.031404717416854286
6510,201.64655089378357,799.5744689999999,6.346823508515048,0.03470148683142958,1.059143598029195,0.01294241411602086,0.7766579880477604,0.03118441106029842
6560,203.27060198783875,805.979531,6.344723445711956,0.03469000466218241,1.0877011712110864,0.013291379014601517,0.7711137782795968,0.03096179966754171
6610,204.81074595451355,812.126122,6.342122919564149,0.034675786191517226,0.9380562373792117,0.011462763227638817,0.7656792018110917,0.03074359027661214
6660,206.32746696472168,818.1710539999999,6.3430246734977604,0.0346807165637279,0.981836422227544,0.011997743832192723,0.7602025290840917,0.0305236906345692
6710,207.81488704681396,824.1068369999999,6.341286023937343,0.034671210434442226,1.125785320024898,0.013756755783267901,0.7548078339036953,0.03030708255914933
6760,209.29865884780884,830.0324489999999,6.3385745659011326,0.03465638543966944,0.9348035702789694,0.011423016620407064,0.7495076267217515,0.030094268370651836
6810,210.78145098686218,835.9601839999999,6.339320360290375,0.03466046309743675,0.9923303425705609,0.012125976361787937,0.7443014789148025,0.02988523085896582
6860,212.28199291229248,841.955149,6.337670634899282,0.03465144316425951,1.1064175167063373,0.013520087090247537,0.7389539181083138,0.029670515325325768
6910,213.93401789665222,848.276159,6.3380606798731405,0.03465357574924567,0.9767498912375348,0.011935587963423682,0.7337806230723165,0.02946279691977089
6960,215.43095183372498,854.257566,6.333995547772119,0.03463134949261787,0.9532080472599074,0.011647913757225244,0.7286340274506786,0.029256150550460106
7010,216.91522598266602,860.176935,6.332684979851874,0.03462418391516561,0.9485088321126277,0.011590490770795887,0.7234966105650784,0.029049872726225813
7060,218.4782199859619,866.4025929999999,6.334944449545949,0.034636537647348295,0.9719096312517425,0.011876441451768515,0.7183392727980195,0.028842795037745415
7110,220.08557891845703,872.767342,6.335900115402514,0.03464176278494545,1.2866719039322843,0.015722741130784427,0.7132809176879702,0.028639691705946504
7160,221.62635493278503,878.919583,6.337017891342923,0.03464787426528275,1.1034711226561646,0.013484083046964575,0.7082591479783797,0.028438057353008653
7210,223.44375205039978,885.8551779999999,6.3316463110110215,0.034618504955753124,0.952801244070895,0.011642942745413708,0.7034287229788819,0.028244105882607992
7260,225.4823670387268,893.2047359999999,6.332007842686618,0.0346204816432509,0.9238603952142841,0.011289294334123304,0.6984880010194612,0.028045725763059484
7310,227.22179293632507,899.888789,6.332618045419402,0.03462381794873785,0.9268993458927678,0.011326429391383041,0.6936277570738228,0.0278505770008159
7360,229.07114005088806,906.957589,6.330116253251971,0.03461013930967745,0.9460697713479396,0.011560686186668228,0.6887242530202387,0.027653691256516563
7410,230.7622709274292,913.5644259999999,6.330586840096678,0.03461271226025229,0.9665879900819742,0.011811412607781574,0.6838561455639653,0.027458226758193788
7460,232.28372502326965,919.626188,6.33013667354734,0.03461025095838013,1.0356294747133825,0.012655078647917472,0.6790836336866459,0.02726660061842204
7510,233.79519200325012,925.655458,6.326852931186449,0.03459229697838661,1.0118196100135404,0.012364129309635874,0.6743210687422894,0.027075373868408817
7560,235.35273003578186,931.859512,6.325374283777791,0.03458421242025906,0.9173377438837965,0.01120958950957386,0.6696234169816696,0.026886753515852433
7610,236.96367287635803,938.227809,6.3258326534661204,0.03458671857309002,0.9775085917211643,0.011944859053639807,0.6648808953188295,0.02669633154469866
7660,238.5980508327484,944.6912659999999,6.325002139616733,0.03458217770861362,0.9235614265788191,0.011285641027909596,0.6602467142867894,0.026510259672066237
7710,240.22899794578552,951.1696489999999,6.322903547795811,0.034570703582014604,0.9442909328584612,0.011538949318863725,0.6556085370667346,0.026324027344289284
7760,241.8023178577423,957.434896,6.3246054587266585,0.03458000884151581,0.9741927897034027,0.011904340956829835,0.6510003981222504,0.02613900111488169
7810,243.3752899169922,963.682067,6.326436960504573,0.034590022643655224,0.9609679892020351,0.011742737898463671,0.6464978993367234,0.025958216554512584
7860,244.90224504470825,969.7694419999999,6.325567586547856,0.03458526931013805,1.1161411612826915,0.013638907083172336,0.6419612454239583,0.025776060595736457
7910,246.50754690170288,976.1454739999999,6.329289987083636,0.03460562166955066,1.1701743308586858,0.014299176057044208,0.6374537087377581,0.02559507375332314
7960,248.15765595436096,982.664591,6.323725831935758,0.034575199450257325,0.9986632552155842,0.01220336263704371,0.6331392421363233,0.025421839070778683
8010,249.8531849384308,989.348029,6.3219356508872595,0.03456541157069883,0.9178556386078632,0.011215918026311198,0.6289158253251425,0.025252260224046034
8060,251.56702494621277,996.07549,6.323526900694883,0.03457411178651084,0.9723706742399696,0.011882075257505552,0.6244792148879894,0.025074121215993905
8110,253.1894669532776,1002.5081819999999,6.321440390971779,0.03456270371921815,0.9618751497146592,0.011753823125288372,0.6200556343994091,0.024896505387099966
8160,254.84649300575256,1009.0479959999999,6.320211625615136,0.03455598540023776,1.0016339348885044,0.012239663443284261,0.6156976214012873,0.024721522227419645
8210,256.54496002197266,1015.740456,6.320410609382317,0.03455707335117372,0.967105921645309,0.011817741574683616,0.6114005139527635,0.024548984550466283
8260,258.15662384033203,1022.125606,6.318938655390673,0.03454902538954552,0.9736788967622283,0.011898061340667914,0.6071297909806936,0.024377506264354202
8310,259.74860191345215,1028.41604,6.319162440882603,0.034550248944807585,0.9011547194430722,0.011011837850260362,0.6029698167794386,0.024210474768523896
8360,261.3143289089203,1034.661538,6.318052855040764,0.03454418224413012,0.9388187258864001,0.01147208060635602,0.5987818012807721,0.024042317357092897
8410,262.9942409992218,1041.188799,6.315988649298596,0.034532896124659,1.025812166550485,0.012535114114321422,0.5945269448136061,0.023871476143693168
8460,264.62351083755493,1047.602954,6.3190566524282135,0.03454967054261128,0.98471470443681,0.012032915569400417,0.5904205696419116,0.023706596758825436
8510,266.2340030670166,1053.945003,6.317704791708329,0.034542279195285165,1.0176572967555002,0.012435464074284064,0.5863840304925646,0.023544521433480965
8560,267.8248059749603,1060.2701399999999,6.312976002586039,0.034516424369916913,0.8951557802313692,0.010938532629250514,0.5822828957489871,0.023379852462549672
8610,269.42693185806274,1066.5938119999998,6.314870254855095,0.0345267812626337,0.9427040631362201,0.011519558251277012,0.5781721055964621,0.023214795807146957
8660,271.002238035202,1072.836971,6.31745740107706,0.034540926578070945,1.0300704457852747,0.012587148997391908,0.5741241718125469,0.023052262963855426
8710,272.57526898384094,1079.08672,6.320331860179107,0.03455664278706011,1.285304430042607,0.01570603101385035,0.5701204222774864,0.02289150420877245
8760,274.7448949813843,1086.4401289999998,6.31396956752905,0.03452185672213843,0.9489865863764759,0.011596328783261736,0.5662657903568546,0.022736732831732633
8810,276.37390089035034,1092.8727159999999,6.315380258191375,0.034529569724300255,1.009110136524215,0.012331020363879622,0.5623799698426446,0.022580709168696266
8860,278.10583996772766,1099.5752499999999,6.314707135066029,0.03452588939929377,0.9616010079339122,0.011750473195723077,0.558513455652797,0.0224254606941782
8910,279.8305308818817,1106.317901,6.315002680902765,0.034527505306833635,1.07907330202844,0.013185949065245787,0.554573734535704,0.02226727281139187
8960,281.36988496780396,1112.448979,6.312578983001519,0.03451425365099499,1.045057857259264,0.012770290628219405,0.5507459902851988,0.022113581029451285
9010,283.0186860561371,1118.866019,6.316773126905744,0.034537185284317755,1.042753787705372,0.012742135595819578,0.5469381577800911,0.021960688744925218
9060,284.61044788360596,1125.11709,6.316223190156825,0.03453417848527488,1.0775905996275523,0.013167830890789732,0.5432059085993637,0.021810831285886106
9110,286.2520909309387,1131.520244,6.316477497137158,0.03453556891787747,0.966813393349403,0.01181416696746953,0.5394885866029145,0.02166157318390978
9160,287.81269001960754,1137.726267,6.314678296438784,0.03452573172305743,1.0085625676074557,0.012324329237491334,0.5358000767443928,0.02151347194836177
9210,289.34787106513977,1143.873454,6.3113205929454015,0.03450737335789994,0.9600315526485994,0.011731294927283469,0.5321056054426242,0.021365131348641132
9260,290.8622570037842,1149.918803,6.308961149736293,0.034494473016911956,0.8882998223507637,0.01085475489956598,0.5283374510143269,0.021213832220274377
9310,292.389524936676,1155.9997759999999,6.3104080291323355,0.03450238388228281,1.0147850882054044,0.012400366555352649,0.5246334539353422,0.02106510914106219
9360,293.9365830421448,1162.1793969999999,6.310049229275697,0.03450042213110389,0.9718534147923062,0.011875754503653534,0.5210210610004171,0.02092006415610403
9410,295.5703399181366,1168.535251,6.311379872585147,0.03450769747147191,1.1515417107891137,0.014071491080752414,0.5173852929965502,0.02077408061418816
9460,297.18308687210083,1174.908246,6.312873163184736,0.034515862091774895,1.2102084771490134,0.01478838120451893,0.5138031676290756,0.020630250934138592
9510,298.80261492729187,1181.26031,6.315744056841866,0.034531558806565166,0.9958857406068512,0.0121694222494075,0.5102948464117845,0.02048938464208309
9560,300.3410520553589,1187.382646,6.310207234034591,0.03450128602783155,1.0260813529765762,0.01253840349095304,0.5067752949069061,0.020348067430948878
9610,301.86035799980164,1193.4636739999999,6.311586605169578,0.034508827789346136,1.0289177659778943,0.012573063599115364,0.5032711775408117,0.020207369932140562
9660,303.37713599205017,1199.505982,6.309865346887466,0.03449941674750291,1.0723078054557627,0.013103276745357302,0.4998646094619388,0.02007058923727706
9710,305.016361951828,1205.905236,6.306729550952954,0.034482271669940646,0.931594129913103,0.011383798230782645,0.496403493135316,0.019931618318393934
9760,306.53856801986694,1211.977881,6.306897308130636,0.03448318888837036,0.9413568638190126,0.01150309588348046,0.4929076126862965,0.01979125154869919
9810,308.1602530479431,1218.346975,6.3084775890807085,0.03449182913155742,1.0817501033478492,0.013218658766977042,0.4894891108680665,0.01965399168972571
9860,309.79977798461914,1224.742252,6.308261845067065,0.034490649543368404,1.0907290591261714,0.013328378888241734,0.48611928539872706,0.019518686285990027
9910,311.46251606941223,1231.237866,6.310238751101876,0.03450145834853558,1.0491894004058089,0.012820776834660432,0.4827635909608655,0.019383948272149377
9960,313.0316209793091,1237.48712,6.306031932154302,0.034478457413955374,0.9638962427622654,0.011778520270451504,0.47938311609822903,0.019248215273432085


==> eit/eit_exact_lowres.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy,error,rel_error
0,0.0,0.0,170.85118486854049,1.0,77.77550695628702,1.0,5.885681315114226,0.2365128672055639
1,0.013772010803222656,0.05434,117.62916619201829,0.6884890279369541,40.48772688169294,0.5205716872337288,5.808854356355945,0.23342561811378187
2,0.02890801429748535,0.112494,102.82029539041348,0.6018120124219647,26.2613814344113,0.3376561910315964,5.751778572034543,0.23113205910589
3,0.04353690147399902,0.16855,96.21763632530177,0.5631663391701693,20.944056410519714,0.26928858750211837,5.701458313538921,0.22910996718855114
4,0.057817935943603516,0.221168,91.74040225846346,0.5369608781411266,18.805965303637613,0.2417980420777884,5.6547630592065135,0.22723354407017912
5,0.07151198387145996,0.27802699999999997,87.98093794220793,0.5149565571342327,17.68706775984686,0.2274117964899632,5.610694869118136,0.22546268808387268
6,0.08540081977844238,0.33002699999999996,84.58501028450291,0.49508003324405325,16.896502722487572,0.21724709209525422,5.5688193541315725,0.22377994354081557
7,0.10039901733398438,0.390094,81.45293942297458,0.47674787555993614,16.228262856236242,0.20865518582035322,5.528873168982346,0.22217472805636412
8,0.11551690101623535,0.44603299999999996,78.54825215319524,0.4597466047053364,15.620153730954627,0.20083641164478408,5.490663327160273,0.22063928657372683
9,0.12924599647521973,0.501162,75.85174362739254,0.44396381380530553,15.049934371374949,0.19350480582317028,5.454039039300178,0.21916755970518081
10,0.1447138786315918,0.5551539999999999,73.34722215496556,0.42930473213517223,14.509054363190911,0.18655043124753384,5.4188710139809535,0.2177543519460641
60,0.8983309268951416,3.470917,33.4813318424546,0.19596780594888139,5.1330721642607,0.06599856902438056,4.336751058269224,0.17426995656629624
110,1.6522459983825684,6.408162,21.878593213921675,0.128056432448835,3.8115938280880313,0.04900763720164886,3.652910029781948,0.146790180869812
160,2.373739004135132,9.26436,15.507350755857658,0.090765251454297,2.9356073365983857,0.037744624901619936,3.1879532788305722,0.12810614950513405
210,3.051800012588501,11.968587,12.06977565483574,0.07064496312462036,2.2622190771943878,0.029086523067806506,2.866336532367583,0.11518215740043916
260,3.741641044616699,14.710334999999999,10.173992965585956,0.05954885810955435,1.865430846849969,0.023984811155244756,2.6278300040157174,0.10559790370955613
310,4.465816974639893,17.553714,9.184340987009561,0.05375637865242988,1.7036845899914588,0.021905155706011644,2.4457262466125265,0.09828016435426125
360,5.184957981109619,20.384003999999997,8.59999386908239,0.050336167558331875,1.5517976400687208,0.019952266475625726,2.2980162063954337,0.09234451761153309
410,5.884120941162109,23.145894,8.1959487103182,0.04797127228953361,1.4794465365312797,0.01902201084157238,2.1715111016401156,0.08726097954008047
460,6.559844970703125,25.829138,7.856388776101581,0.04598381206514073,1.465600497274815,0.018843985139158807,2.05732987637135,0.08267266978909014
510,7.288250923156738,28.710255,7.596005906042883,0.04445977891161565,1.4037350577739993,0.01804854912180714,1.9553324204452367,0.07857395810947383
560,7.961482048034668,31.387044,7.405653562176671,0.04334563771316463,1.4165836256250537,0.018213749817422995,1.8645258577447887,0.07492494632043714
610,8.62485384941101,34.032174,7.244281998890502,0.04240112238299391,1.4340381317939088,0.018438171449012813,1.7822437944655918,0.07161848685315714
660,9.286459922790527,36.683510999999996,7.11498725711637,0.04164435419391979,1.4456227275668663,0.018587120600568566,1.7069461335836214,0.06859269175559816
710,9.948570013046265,39.334087,7.016831519068414,0.041069844054446775,1.341899001869001,0.01725349090457491,1.6380304804481443,0.06582335412996773
760,10.61021089553833,41.971412,6.932624503943269,0.04057697644460294,1.3372208969517125,0.017193342085231083,1.5737426992472523,0.06323998499323563
810,11.271535873413086,44.619366,6.862166831251,0.040164584381027366,1.3293423606626447,0.017092043661120576,1.5140051266870138,0.06083946348864102
860,11.93306303024292,47.252674999999996,6.803773444508207,0.03982280514907341,1.2178547063323009,0.015658589111052463,1.4582972325708583,0.058600872396465956
910,12.59401798248291,49.895987999999996,6.7566476885956925,0.039546975888955754,1.1779619345867016,0.015145667070338273,1.4066143321476445,0.05652402346256191
960,13.255815982818604,52.54396,6.7160107201729655,0.03930912580641758,1.144826886586369,0.01471963258599919,1.3581785238091248,0.05457765713855714
1010,13.915523052215576,55.183634999999995,6.6830269924083385,0.039116070500479806,1.1216041210396663,0.014421045454194896,1.3134570768293563,0.052780550383285704
1060,14.58706283569336,57.862184,6.655522387066759,0.038955084755120516,1.0956681580364147,0.01408757333658043,1.271158738096711,0.051080814900496326
1110,15.252193927764893,60.533589,6.6300473956245,0.03880597843512713,1.0732632831162616,0.013799502248432518,1.2310295536898628,0.04946824569150573
1160,15.913070917129517,63.175121999999995,6.607735154667676,0.03867538384209582,1.062434010799369,0.013660264681996865,1.1930691235712059,0.0479428266810227
1210,16.57691192626953,65.810557,6.587316412030393,0.038555871983556506,1.0487421862147093,0.013484221797540257,1.15683468250221,0.046486765591406444
1260,17.238943815231323,68.450681,6.568470447490857,0.038445565669005415,1.034818819081634,0.013305201850542025,1.1222283604578998,0.04509612956952049
1310,17.899802923202515,71.106262,6.55143627140925,0.03834586383729313,1.0215257256336736,0.01313428565895189,1.0891160014639167,0.043765527631305486
1360,18.561091899871826,73.745325,6.53566756601151,0.038253568864859235,1.0085141440526832,0.012966989011328579,1.0574199578473984,0.04249183954772465
1410,19.221839904785156,76.374149,6.5216756512024485,0.03817167353109362,0.9967294848754819,0.012815467540901845,1.0270689584300106,0.041272201325667515
1460,19.884318828582764,79.03000399999999,6.508302037413027,0.038093397142201654,0.9855461329899122,0.0126716773899504,0.997989555503971,0.04010366150938458
1510,20.546003818511963,81.68024299999999,6.496939669725421,0.03802689267109513,1.0036153253576463,0.012904002360559587,0.9702313078829282,0.038988211592550705
1560,21.20845890045166,84.331375,6.486354644150185,0.03796493801983895,0.9312745404815753,0.011973879398883112,0.9439113091653429,0.037930556917032135
1610,21.87024688720703,86.961102,6.4776371830805495,0.03791391431124516,0.9274231356584633,0.01192435989108644,0.9190406572617201,0.036931143446259945
1660,22.533875942230225,89.62610699999999,6.470025913067073,0.037869365190796665,0.9208672860660401,0.01184006793531548,0.8951956724105536,0.03597294584199275
1710,23.199118852615356,92.286003,6.46195928683929,0.037822150849064186,0.9095350242846726,0.01169436317266139,0.8723307491435737,0.03505413147356586
1760,23.860313892364502,94.924477,6.454894419905475,0.03778079985147379,0.8981527253536911,0.011548015056443017,0.8501603561581642,0.03416322642259275
1810,24.52554988861084,97.58724099999999,6.448516212343838,0.037743467903401294,0.888334861632477,0.011421781694483293,0.8289399822405312,0.0333104973654579
1860,25.186444997787476,100.221801,6.442479862554966,0.03770813686491,0.8854704512139219,0.011384952485254672,0.8083566241707727,0.03248336643988504
1910,25.848443031311035,102.87177,6.436823044576507,0.03767502724390965,0.8814700072849374,0.011333516704434459,0.7883919266893579,0.03168109604986317
1960,26.50987982749939,105.52709499999999,6.4315993716507025,0.03764445284122216,0.8768875341244817,0.011274597472149272,0.7690035634247145,0.030901985333425263
2010,27.17324686050415,108.171853,6.426677813986803,0.03761564673333543,0.8715851572786428,0.011206422065091893,0.7501747268307667,0.030145358888574465
2060,27.837918996810913,110.811246,6.42656362674018,0.0376149783900242,1.4215753863604106,0.018277931472171483,0.7321924777892461,0.02942275209899296
2110,28.500157833099365,113.474892,6.419348799953578,0.03757274967038053,0.9171282275660178,0.01179199292241812,0.7147197633151463,0.028720620675818327
2160,29.16284704208374,116.126516,6.414442767597438,0.03754403443284844,0.8486622954726428,0.010911690951106567,0.6975680701077918,0.028031389315723375
2210,29.8282949924469,118.777096,6.410832297691183,0.0375229021831129,0.8310208123320979,0.010684865259691142,0.6809984439947613,0.027365548001744424
2260,30.493878841400146,121.44227799999999,6.4072126308045645,0.03750171610301984,0.8279761396568153,0.010645718325207078,0.6648677574854535,0.02671734523437518
2310,31.166609048843384,124.12872499999999,6.40377099080081,0.037481572022623776,0.8244777961031178,0.010600738309124846,0.6491942436992416,0.026087513701491555
2360,31.834151029586792,126.79770599999999,6.40060097304388,0.03746301775998071,0.8205803573948618,0.010550626919809873,0.6339233902542637,0.025473862853003914
2410,32.49519395828247,129.446262,6.397585517274971,0.03744536815590434,0.816860121402814,0.010502793917652282,0.6190414112937292,0.02487583871183776
2460,33.1643328666687,132.12058299999998,6.394773570153326,0.03742890969748739,0.8131639358913442,0.010455270144987615,0.604535606082388,0.024292930905930984
2510,33.83139991760254,134.787113,6.392090845087701,0.03741320758182639,0.8102148765654912,0.01041735256088867,0.5903914951284831,0.023724557584869386
2560,34.50289988517761,137.46051,6.389549890972859,0.03739833525819107,0.8074155855617058,0.010381360625723804,0.5766046497391573,0.02317054078406576
2610,35.164278984069824,140.112078,6.387126953374204,0.03738415369076139,0.804846328754723,0.010348326359442172,0.563164965805417,0.02263047447545629
2660,35.83710789680481,142.792206,6.384831468833527,0.037370718112059116,0.8025378747823497,0.010318645370365873,0.5500634492409119,0.022103997236626694
2710,36.5015230178833,145.451684,6.382663327786224,0.037358027880797506,0.8004284387024748,0.010291523257474207,0.5372921623759208,0.02159079009668402
2760,37.171408891677856,148.139243,6.380593516221753,0.03734591317661173,0.7985741402647467,0.0102676815814724,0.5248431747180318,0.02109053437315155
2810,37.83853793144226,150.78061499999998,6.3786284821057375,0.03733441173974709,0.7968649794613137,0.01024570601525213,0.5127080988173245,0.020602893020966358
2860,38.5053768157959,153.452972,6.376761981218913,0.037323487022495286,0.7953706485416308,0.010226492628182562,0.5008789106359567,0.020127543598580044
2910,39.17859983444214,156.151329,6.374987473909668,0.03731310074796865,0.7940298099879604,0.010209252772010053,0.48934934816340747,0.019664234470543208
2960,39.85174202919006,158.844526,6.373296702909507,0.03730320458598732,0.7928462431667788,0.010194035040008037,0.47811207423592605,0.019212670796965106
3010,40.5169038772583,161.50381299999998,6.371686586605777,0.03729378049972787,0.7917796464285196,0.010180321252981761,0.46716008676309756,0.018772571202692764
3060,41.19079089164734,164.202106,6.370156879049354,0.03728482704963854,0.7908485574178158,0.010168349759035382,0.45648581483466094,0.018343631454860457
3110,41.86738395690918,166.903255,6.368691891642398,0.0372762524096202,0.7900307936300471,0.01015783534621094,0.4460841842656347,0.01792564765013492
3160,42.53129696846008,169.55317399999998,6.367305484227508,0.03726813770198175,0.7892687016333177,0.01014803673445573,0.43594840759358194,0.017518347038070446
3210,43.197731018066406,172.22244,6.365976833207779,0.03726036104523365,0.7885833524989194,0.010139224845453404,0.4260725790561565,0.017121492298854638
3260,43.86967587471008,174.898043,6.364715501230637,0.03725297840999988,0.7877313207718327,0.010128269831973832,0.4164503287816339,0.016734827462694935
3310,44.61749196052551,177.848526,6.365311797088296,0.03725646855762817,0.8988392084723138,0.0115568415256682,0.4070956527702227,0.016358914951163542
3360,45.3775520324707,180.795844,6.367506449117005,0.03726931395890763,2.68712470255,0.03454975489983334,0.3980722437858033,0.01599631422295336
3410,46.10932493209839,183.71068699999998,6.364060374458778,0.037249143922270904,2.08749588158569,0.02684001639177932,0.38938323406529146,0.015647151145282482
3460,46.824162006378174,186.54850199999998,6.364767331026478,0.03725328177222637,1.3004571839392678,0.016720651974279993,0.38093085447286407,0.015307496919189544
3510,47.58448791503906,189.512467,6.362983540959635,0.03724284116528405,1.1622876171433987,0.014944134247773548,0.3726884900046111,0.014976282035377585
3560,48.40122985839844,192.663966,6.358874206174548,0.037218789036009975,0.8106573071041641,0.010423041119613483,0.36444408765285297,0.014644985260337572
3610,49.193341970443726,195.73606999999998,6.357657500767109,0.0372116676021822,0.7878263564902791,0.010129491755458044,0.356491782068741,0.014325426233286065
3660,49.96579599380493,198.717483,6.35878751146867,0.03721828160782945,0.8871495711033877,0.011406541799875398,0.3488004607576946,0.014016354715736607
3710,50.69221496582031,201.607606,6.356818360856302,0.03720675607691854,0.9365148970075462,0.012041257378545993,0.3414423236264661,0.013720672021240464
3760,51.41426086425781,204.47204,6.355304627894833,0.03719789612688288,0.7995076915570474,0.010279684734249344,0.33415818955606985,0.013427963099050762
3810,52.12219285964966,207.29786099999998,6.35443736575732,0.03719282000090705,0.7835092429107321,0.010073984388826883,0.3270458642661989,0.013142158218231562
3860,52.82218885421753,210.08754499999998,6.3537314771943425,0.03718868840203332,0.7809368961417286,0.010040910393302183,0.3201337555279201,0.012864398929442201
3910,53.52059984207153,212.858079,6.353100291439811,0.03718499404220189,0.7788105429946608,0.010013570768910369,0.31341641546222604,0.012594466312660473
3960,54.22140383720398,215.664348,6.35248272919605,0.037181379421418095,0.7789468343218888,0.010015323137137357,0.3068728471045303,0.012331516616410363
4010,54.937119007110596,218.49123,6.351879738354791,0.037177850087736726,0.778970557881977,0.010015628163244117,0.3004944819007941,0.01207520551805954
4060,55.634052991867065,221.27943,6.351312427096769,0.037174529588329834,0.7789506127471885,0.0100153717183096,0.2942761246132688,0.01182532424983585
4110,56.32823586463928,224.04520699999998,6.350784520930304,0.037171439728772404,0.7789047016278952,0.010014781415255462,0.288212026173928,0.011581641788601972
4160,57.01904296875,226.80479599999998,6.352977700555638,0.03718427651200584,1.1263666694377705,0.014482280007134305,0.28230752452855185,0.011344372636773832
4210,57.70388698577881,229.53936199999998,6.350393458326775,0.03716915082100843,0.8642186980837373,0.011111707681564368,0.2767082050775229,0.011119367063610714
4260,58.397209882736206,232.328487,6.349416286222836,0.03716343138684302,0.7836451743974505,0.010075732130397952,0.2710276670278573,0.010891097765722191
4310,59.08154797554016,235.052642,6.348907953964583,0.0371604560942886,0.7658381395846311,0.009846777855335139,0.26541664856897373,0.010665622074361532
4360,59.77133893966675,237.81318399999998,6.348465308569148,0.03715786527002375,0.7588695490278586,0.009757179075083035,0.26006089708020197,0.010450404145827579
4410,60.46018886566162,240.559978,6.348070375143319,0.037155553706155274,0.759178346154457,0.009761149439773449,0.2548854850674175,0.010242433059970371
4460,61.15042686462402,243.329983,6.347690358054694,0.0371533294483082,0.7593720056019314,0.009763639419653403,0.2498354077197605,0.010039498478711781
4510,61.84136700630188,246.08359099999998,6.347323285099957,0.03715118095308401,0.7594945378934252,0.009765214880827353,0.24490648584621433,0.009841432463558869
4560,62.53957390785217,248.881815,6.346964505558955,0.03714908099959948,0.7595232194748787,0.009765583654784294,0.2400940789263826,0.009648048537751256
4610,63.23716187477112,251.66101799999998,6.346629601751671,0.03714712079190445,0.7595367646372163,0.009765757811956233,0.2353933804917264,0.009459153555993707
4660,63.92878484725952,254.427248,6.34631456756996,0.03714527688206003,0.7595835599908717,0.009766359484069816,0.23080001072995585,0.009274571517937744
4710,64.64784598350525,257.299126,6.346007681345227,0.037143480662590024,0.759640477521185,0.009767091302254496,0.2263117593501556,0.009094213604258335
4760,65.33851385116577,260.046836,6.345710684163996,0.03714174232415556,0.7596907788265128,0.009767738052205687,0.22192547482230982,0.008917953172454769
4810,66.02914690971375,262.82343399999996,6.345433742633244,0.0371401213723842,0.7597330056268108,0.009768280984061106,0.2176377328353395,0.008745652618469312
4860,66.72668695449829,265.612735,6.3451655534809515,0.03713855164869455,0.7597810191264347,0.009768898318508709,0.21344600081432155,0.008577210172171303
4910,67.41977882385254,268.383894,6.344908351364429,0.03713704623264069,0.7598280559066299,0.009769503094768435,0.2093476862947792,0.008412521656801297
4960,68.1047248840332,271.11352899999997,6.344661753191591,0.03713560288196666,0.7598669955914434,0.009770003762476527,0.2053400495855348,0.00825147697937583
5010,68.80567002296448,273.923726,6.344427538038054,0.03713423200968551,0.7599158909617609,0.009770632435592666,0.20142069782685218,0.008093979984142201
5060,69.51238203048706,276.755433,6.344203760973975,0.03713292223203164,0.7599575548828306,0.009771168130218135,0.19758735516661188,0.007939939217234447
5110,70.1977698802948,279.482448,6.343987230748577,0.03713165487046453,0.7599999965653326,0.009771713824925414,0.1938377633174204,0.007789263930615454
5160,70.88690185546875,282.232951,6.343779286760724,0.037130437764548566,0.7600382268413707,0.009772205371397231,0.19016977681605024,0.007641867910025181
5210,71.58137392997742,285.02003099999996,6.343583845516237,0.03712929383777605,0.7600766904421317,0.009772699917845929,0.186581204630755,0.007497663110057713
5260,72.27622485160828,287.791682,6.3433930998512045,0.03712817739445036,0.7601142428516231,0.009773182748636252,0.1830701144872511,0.007356571883333491
5310,72.97444581985474,290.585069,6.343212272628096,0.03712711900423055,0.760150915020583,0.009773654261717876,0.17963447351337808,0.007218512540002589
5360,73.66082382202148,293.332272,6.343038666149811,0.03712610287736892,0.7601864797594563,0.009774111535996954,0.17627241371700608,0.007083410015828451
5410,74.36311793327332,296.14456,6.342871953758772,0.037125127101923366,0.760219500165485,0.009774536096470051,0.17298206605901745,0.006951189204501886
5460,75.0536859035492,298.88696999999996,6.342712650212875,0.03712419469079599,0.7602513935504934,0.009774946166249812,0.1697616119269232,0.006821777026080052
5510,75.74827694892883,301.675981,6.34255896178405,0.03712329514521225,0.7602798769391332,0.009775312391939036,0.16660933922024176,0.006695104680746553
5560,76.44433188438416,304.458353,6.3424119456461385,0.03712243465286024,0.7603069633779099,0.009775660656319903,0.16352349782911357,0.006571101841299041
5610,77.13158798217773,307.200107,6.342269373533681,0.03712160017159769,0.7603348217722257,0.009776018846133199,0.16050241227881257,0.006449701179706964
5660,77.84323287010193,310.042965,6.342135175320665,0.037120814703161406,0.7603623970156915,0.009776373395329278,0.15754451524167834,0.006330839713770139
5710,78.5383198261261,312.806262,6.342006946472518,0.03712006417369773,0.760384262442271,0.00977665453045054,0.154648270129923,0.006214455696553253
5760,79.22636103630066,315.57228399999997,6.341884101645177,0.037119345157160415,0.7604013804369542,0.009776874625379562,0.15181218598029475,0.006100489214517892
5810,79.92910385131836,318.383441,6.341764278333771,0.03711864382569761,0.7604165959690343,0.009777070259360948,0.14903479455980237,0.005988881267528659
5860,80.63181400299072,321.18713099999997,6.341651121030999,0.037117981510696056,0.7604316874147853,0.009777264297900093,0.14631466877832308,0.005879574508753705
5910,81.31663799285889,323.923815,6.341541951958952,0.037117342538996026,0.7604468729443677,0.009777459546123815,0.1436504792364634,0.00577251551700942
5960,82.01675701141357,326.731765,6.341437645561795,0.03711673202876025,0.7604589037055958,0.009777614231855853,0.14104090482237014,0.00566765120414244
6010,82.71198391914368,329.51185,6.341337500463546,0.0371161458748022,0.7604707672391066,0.009777766767454463,0.1384846480004207,0.005564929429397266
6060,83.40611481666565,332.28559,6.341241599021389,0.03711558455916233,0.7604785081952378,0.009777866296939183,0.13598041619810672,0.005464298251458413
6110,84.10804295539856,335.07448999999997,6.341148399326254,0.03711503905697452,0.7604864401833341,0.009777968282620881,0.13352698698544366,0.005365708547649149
6160,84.81643295288086,337.91844399999997,6.341059369860093,0.03711451796333253,0.7604953754449415,0.009778083167910056,0.131123183160741,0.0052691130127668654
6210,85.51942181587219,340.736521,6.340975008771285,0.03711402419392219,0.7604988580358065,0.009778127945385656,0.1287678195471806,0.0051744640211328335
6260,86.21743297576904,343.512904,6.340893207348426,0.03711354540635673,0.7604989598863686,0.009778129254931116,0.12645975816485577,0.005081715843650259
6310,86.92229986190796,346.343664,6.340815299782674,0.037113089409719593,0.7604989375037815,0.009778128967146594,0.12419795560096579,0.004990826551349503
6360,87.62457299232483,349.141728,6.3407395493633985,0.03711264603896197,0.7605001648581432,0.009778144747877696,0.12198135782891013,0.004901753788751215
6410,88.32357287406921,351.934303,6.340667216643002,0.03711222267215622,0.7604965421863921,0.009778098169309548,0.11980886508602842,0.00481445336249763
6460,89.01409101486206,354.699929,6.340597536238343,0.03711181482947891,0.7604904061097756,0.009778019274592474,0.11767948302217454,0.004728885315174903
6510,89.71799397468567,357.520972,6.3405305547431965,0.037111422783645584,0.7604848375366237,0.009777947676561554,0.1155922488031989,0.004645010955822181
6560,90.41200995445251,360.28788399999996,6.340467175248815,0.03711105182049171,0.7604780562200564,0.00977786048566004,0.11354623828919018,0.004562793148385296
6610,91.11999583244324,363.108651,6.340404893577558,0.037110687282948085,0.7604663143991329,0.009777709514983243,0.11154050621594817,0.004482193907942149
6660,91.82727789878845,365.92945199999997,6.340346004299047,0.03711034260123835,0.7604541988623221,0.009777553739247604,0.10957413694626483,0.0044031764401150295
6710,92.53004002571106,368.75749099999996,6.340288496277344,0.03711000600408951,0.7604408545993961,0.009777382165143516,0.10764623758078334,0.004325704864234275
6760,93.22679305076599,371.53268299999996,6.340234559861486,0.03710969031171723,0.7604250376625169,0.009777178798588951,0.1057559469069686,0.004249744572947728
6810,93.93023991584778,374.35898399999996,6.34018106829075,0.03710937722304432,0.7604063927480965,0.009776939071261544,0.10390245303128649,0.0041752629407601684
6860,94.6336498260498,377.161042,6.340130918850609,0.03710908369601856,0.7603884525460677,0.00977670840478657,0.10208490351501884,0.004102225712890449
6910,95.34410691261292,379.999958,6.340082582077008,0.0371088007786151,0.7603672008009643,0.009776435160086085,0.100302535055996,0.00403060221646061
6960,96.0477979183197,382.81973999999997,6.340035526811716,0.0371085253619399,0.7603441349861231,0.00977613859095084,0.0985545742939202,0.003960361374412344
7010,96.75198793411255,385.639907,6.339990445859473,0.03710826150101158,0.7603213701413122,0.009775845891543254,0.09684025912016979,0.0038914725618297607
7060,97.463623046875,388.4795,6.339947213147504,0.03710800845792029,0.7602963638793212,0.00977552437307337,0.09515885619532577,0.0038239063098715604
7110,98.16614699363708,391.28708,6.33990539363895,0.03710776368637489,0.760267161777724,0.009775148906519182,0.09350964267660662,0.003757633571498047
7160,98.8677728176117,394.083732,6.339865444821507,0.03710752986407232,0.7602338360538724,0.009774720420416605,0.091891915382081,0.0036926260897299774
7210,99.57935881614685,396.933357,6.339826557819293,0.0371073022566241,0.7601997919193242,0.009774282697335386,0.09030502206555602,0.003628857654412751
7260,100.28052186965942,399.74197899999996,6.344038172521859,0.03713195303505333,0.9936444591948271,0.012775801766914814,0.08884683052451592,0.0035702610291723307
7310,100.98164701461792,402.54582999999997,6.3420463934026605,0.03712029505843039,0.9411691821120723,0.012101099934212548,0.08750085330019164,0.003516173674544272
7360,101.6788079738617,405.32757799999996,6.341713349837412,0.03711834573881926,0.9221438822276341,0.011856481793759522,0.08596714383894676,0.003454542403206522
7410,102.37522101402283,408.111434,6.3423190739431305,0.03712189107042574,0.9381257788177083,0.01206196932081681,0.08483292086200692,0.0034089642765693234
7460,103.08168983459473,410.93523999999996,6.339980284841007,0.037108202028093826,0.7809188397282908,0.010040678232636898,0.0830967478748588,0.0033391971197746164
7510,103.78505182266235,413.736714,6.342036804500853,0.037120238934138274,0.8698254705067134,0.011183796860309642,0.08182940611404087,0.0032882696880071733
7560,104.47969198226929,416.52626399999997,6.341309966774678,0.03711598471882959,0.8278937990383233,0.0106446596292022,0.08037776062429239,0.003229936112238337
7610,105.18273282051086,419.323964,6.341516489685928,0.03711719350711753,0.8324426609577753,0.010703146704342819,0.07891464732537296,0.0031711417088639317
7660,105.89266204833984,422.165458,6.342370331168585,0.0371221910813709,0.9344162748103952,0.01201427430534879,0.07749664432942602,0.00311416003820904
7710,106.60390782356262,425.001602,6.34414624741181,0.03713258560245422,1.2670421591602539,0.016291017683399772,0.07621637149226464,0.0030627129782493275
7760,107.31213688850403,427.85205199999996,6.3433209176287635,0.037127754908516206,1.0080792568429697,0.012961397441093519,0.07530656453629714,0.0030261528860121107
7810,108.0113468170166,430.642882,6.344209393464892,0.03713295519926521,0.9552787756725613,0.01228251429089966,0.07406165642622652,0.002976126938164041
7860,108.72736692428589,433.48912099999995,6.343360071987591,0.037127984080815225,1.1612674986854636,0.014931018056084712,0.07312929324148498,0.00293866043627685
7910,109.43879699707031,436.350085,6.342901687337898,0.03712530113395685,0.9954395375641057,0.012798882019805837,0.07142246112713618,0.0028700723263215063
7960,110.1355299949646,439.119442,6.340460673357484,0.03711101376461673,0.8534514459095264,0.010973267540245036,0.07021855070085822,0.002821693847852672
8010,110.83709287643433,441.915776,6.346360457485519,0.03714554547788857,1.7241502045529762,0.022168292718709227,0.06919039439389775,0.0027803779520242235
8060,111.54478096961975,444.76838699999996,6.341891887898958,0.03711939073046906,1.060773108736822,0.013638909603418198,0.06786588803167894,0.002727153392183388
8110,112.25372385978699,447.58906299999995,6.345635808578215,0.03714130407383942,1.2955647545900335,0.016657747474641257,0.06700267832023124,0.002692465784594118
8160,112.95175790786743,450.378562,6.344359436839358,0.03713383341017479,0.9469943440229664,0.012175997059784073,0.06626600775294086,0.002662863082930952
8210,113.66814184188843,453.23861899999997,6.341408631575386,0.037116562208536694,0.8665915914338985,0.011142217201116517,0.06491442488309969,0.002608550468520252
8260,114.38813996315002,456.101438,6.339984831270902,0.03710822863856128,0.7994579366915424,0.010279045010158147,0.06345801962557063,0.002550025624100474
8310,115.11360001564026,458.98765299999997,6.343795898993736,0.0371305349967277,1.3440579962532428,0.017281250214269357,0.06244627932287559,0.0025093693963765327
8360,115.8734359741211,462.00255599999997,6.341405406650365,0.03711654333289926,0.8530612266583257,0.010968250289101691,0.061648185703708835,0.0024772984431492714
8410,116.82394289970398,465.602471,6.340274676376202,0.03710992511555981,0.9191517905248779,0.011818010920089257,0.060285730025582795,0.0024225489109164283
8460,117.58175802230835,468.609622,6.344416104891749,0.037134165090943846,1.5044586559422464,0.019343604623340005,0.05948912956487039,0.0023905379594405906
8510,118.3035318851471,471.47700499999996,6.342791028692524,0.03712465344371427,1.0185346245304472,0.013095827521933157,0.05866420963625681,0.0023573890057195686
8560,119.24693202972412,474.988724,6.343100240900889,0.037126463277275576,1.0483012675239651,0.013478552677427778,0.05754671844025033,0.0023124832364986372
8610,119.96091604232788,477.845719,6.343183331936661,0.037126949613005916,0.900990192656892,0.01158449784407429,0.05713605189014819,0.00229598082700177
8660,120.6740939617157,480.689217,6.340038929093717,0.03710854527565605,0.8336280732270116,0.010718388164226872,0.055691400984958686,0.002237928324767226
8710,121.38342905044556,483.522197,6.341667031026088,0.037118074632643674,0.9738925781249945,0.012521841595611347,0.05468692062091069,0.0021975638336856917
8760,122.09445881843567,486.37931699999996,6.33997780477749,0.03710818751216571,0.8401029197873682,0.010801638622034827,0.05367058277130866,0.0021567228560674108
8810,122.80891585350037,489.22083799999996,6.339571740261605,0.03710581079750496,0.7947892572357426,0.010219017378857411,0.05289190940985837,0.0021254322952175956
8860,123.5224540233612,492.07037199999996,6.340926242717583,0.03711373876392217,1.1457903492165344,0.014732020324348576,0.05189739259345743,0.0020854681838194627
8910,124.23173189163208,494.90381499999995,6.342749723210917,0.0371244116807927,1.2444698185519476,0.016000793402110386,0.05129699957434739,0.002061341720493073
8960,124.93548893928528,497.710633,6.343543547807504,0.03712905797339639,1.049974323248833,0.013500064021941522,0.05067892588639122,0.002036504769211419
9010,125.65906882286072,500.58012399999996,6.33998885125955,0.037108252167743425,0.7865513256909267,0.010113098023687591,0.049645059677814275,0.0019949594241262967
9060,126.38891887664795,503.506532,6.3394554357349735,0.03710513006165451,0.7652034773536929,0.009838617674119029,0.04869637620177254,0.0019568371003074753
9110,127.11202692985535,506.390296,6.3405444998448495,0.03711150440497975,0.8976548193400247,0.011541613220786114,0.04790831403509104,0.0019251692554821981
9160,127.84490203857422,509.29862599999996,6.340964700828311,0.037113963861048406,0.9297291465873448,0.011954009468686463,0.047478320309792155,0.0019078901940777551
9210,128.55521893501282,512.121938,6.3443759545246055,0.03713393008896142,0.9859170919945192,0.012676447002121689,0.046756668045550405,0.001878890994664273
9260,129.2643129825592,514.965964,6.343581864853489,0.037129282244864066,1.1237189363069149,0.01444823673008638,0.04568333248739944,0.0018357595954700844
9310,129.9767508506775,517.8122109999999,6.344974357449316,0.03713743256935201,2.029175943731301,0.02609016672654773,0.04499212667763566,0.0018079838700877798
9360,130.68631792068481,520.640133,6.3417154915283795,0.03711835827423697,1.0002991283897926,0.012861364297528799,0.04489282113858294,0.0018039933316074785
9410,131.39997482299805,523.492938,6.341996222990356,0.037120001408653576,1.1171298782697823,0.014363517796131558,0.043701575147561234,0.0017561237665054458
9460,132.10671186447144,526.331912,6.343240550095379,0.037127284513573104,1.088358291895353,0.013993586599275454,0.04313354213378006,0.0017332976721989458
9510,132.8082709312439,529.1290819999999,6.341121871766822,0.0371148837899247,0.8982356309364848,0.011549081016486716,0.04214883011355682,0.0016937275611437126
9560,133.5109579563141,531.942621,6.343169791406179,0.03712687035964579,1.2574518190777264,0.016167709710776496,0.04206967649866465,0.0016905468166545812
9610,134.2228298187256,534.783643,6.343378992657571,0.03712809482438423,1.0182624577234143,0.013092328132245014,0.04141036898738177,0.0016640529068563657
9660,134.9300889968872,537.615722,6.341685055955727,0.03711818013340244,0.8798637657491601,0.011312864424576225,0.0403710532279725,0.0016222885745676673
9710,135.63798189163208,540.438033,6.3406367440003635,0.03711204431434933,0.8257715892494294,0.010617373278113719,0.03961003970165688,0.0015917076644818768
9760,136.33733582496643,543.235744,6.339819307628182,0.0371072598209154,0.793324900840361,0.01020018938978105,0.03883028570614047,0.001560373678946338
9810,137.04426884651184,546.067593,6.341284810359589,0.03711583747715194,1.0707961222844231,0.013767780683014434,0.03823334129652454,0.0015363857960961338
9860,137.74350690841675,548.85656,6.3397687904794084,0.03710696414167377,0.798311148677949,0.010264300162345866,0.037704906057928055,0.0015151509166112453
9910,138.44547700881958,551.67219,6.339654621252622,0.03710629590383349,0.7978619953099175,0.010258525164719893,0.036884651667121335,0.0014821894449614868
9960,139.14396691322327,554.469083,6.3423755099007035,0.03712222139273294,0.9483809587819767,0.0121938254843521,0.037069055337755744,0.0014895996050652927


==> eit/eit_gs_highres.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy,error,rel_error
0,0.0,0.0,182.89773978118566,1.0,81.835087993215,1.0,5.990780401974413,0.24054211957150629
1,0.004267215728759766,0.019358,182.91527371502661,1.000095867416743,81.83952177277904,1.000054179443962,5.990788008517113,0.24054242498979586
2,0.008263111114501953,0.037023,182.9319959203741,1.0001872966786218,81.84392927673221,1.0001080378079137,5.990795020912118,0.240542706551837
3,0.012377023696899414,0.054703999999999996,182.94341898552904,1.0002497527000498,81.84717347039019,1.0001476808722463,5.990800818620944,0.2405429393417368
4,0.017527103424072266,0.069613,182.9497282219464,1.0002842486781025,81.84931730464615,1.000173877877816,5.990805445705178,0.24054312512865844
5,0.022013187408447266,0.092579,182.95210536229962,1.0002972457788653,81.85040529344019,1.0001871727714946,5.990808740214608,0.24054325740996876
6,0.026266098022460938,0.109248,182.95172384711853,1.0002951598308292,81.85049663554045,1.0001882889443063,5.990810570991179,0.2405433309194028
7,0.030389070510864258,0.127902,182.94983876235034,1.0002848530617547,81.8499470959233,1.0001815737365558,5.990810946575816,0.24054334599989624
8,0.03463315963745117,0.142284,182.94740478111885,1.0002715451814364,81.8492281215631,1.000172788087541,5.99080939012434,0.2405432835051774
9,0.03896522521972656,0.160665,182.94364773909163,1.0002510034184178,81.84806935920814,1.0001586283623745,5.990803672709535,0.24054305393924716
10,0.04335522651672363,0.184446,182.93426875195254,1.0001997234673898,81.84437791430868,1.0001135200232747,5.990788528655088,0.24054244587440232
60,0.2653172016143799,1.065948,122.25747319887033,0.6684471516440615,52.50379208698595,0.6415804439696953,5.797413572639328,0.23277804479958616
110,0.4866220951080322,1.9386889999999999,67.96472959890967,0.3715996145180416,21.159577802195393,0.2585636347571319,5.410261456718716,0.21723309333893084
160,0.7047770023345947,2.806791,50.139787449493724,0.2741410993349602,5.585537514528686,0.0682535774262476,5.038888591907186,0.20232171117181508
210,0.9230010509490967,3.67724,40.956500254780195,0.22393114482321946,7.038992110244222,0.0860143525577663,4.638575313215868,0.18624831203381742
260,1.1443450450897217,4.562351,33.754094162799156,0.1845517293061233,11.315231847441144,0.13826870753018922,4.24950855088972,0.17062648359325044
310,1.3670451641082764,5.449186999999999,27.958151386569703,0.15286220278073498,14.01906073094841,0.17130867791222684,3.9055361310618877,0.15681528548753157
360,1.586151123046875,6.325549,23.199480590064873,0.12684399827914855,15.24626203476726,0.18630470631413434,3.616323234256236,0.14520279453691703
410,1.803725004196167,7.192093,19.385706072687768,0.10599204832099264,15.656857553825345,0.19132205925071488,3.3808226550393896,0.13574696329555355
460,2.015674114227295,8.042291,16.46371715469631,0.09001596834598993,15.400383096201596,0.18818801902526763,3.194616794071824,0.1282704160899485
510,2.2254462242126465,8.881451,14.44071019281779,0.0789551046945375,14.995690892395917,0.18324280281386415,3.0491856076371953,0.12243105569121726
560,2.4368910789489746,9.718862,13.274561617050836,0.07257914522580866,14.935577052100829,0.18250822988470602,2.936070045455054,0.11788923388201736
610,2.652294158935547,10.587918,11.506141398625815,0.06291024379192153,11.333871322638538,0.13849647627406764,2.838595184187768,0.11397541829190759
660,2.862866163253784,11.435386999999999,10.330410416654408,0.05648189217107579,8.21861315441948,0.1004289645915807,2.7532889794155193,0.11055019921665074
710,3.074782133102417,12.278969,9.661841872468939,0.05282646950163587,6.215584145303422,0.0759525565099748,2.6784355656213297,0.10754468113668852
760,3.288154125213623,13.120052,9.16573589939999,0.05011399217051917,4.5664724943602,0.05580091139804003,2.609436515989807,0.10477422778451491
810,3.498239040374756,13.973362999999999,8.767584587244997,0.04793708548686451,3.054860321012518,0.037329468274852944,2.544260577031086,0.10215728016663413
860,3.708574056625366,14.809742,8.46953408880836,0.046307483618666365,1.8307760254927636,0.02237152877069741,2.4829554790009523,0.09969575475070545
910,3.9217782020568848,15.652289999999999,8.235827091024488,0.04502968216489514,1.1438157620637734,0.013977082326331805,2.4256403315146855,0.09739443403206313
960,4.134190082550049,16.508347,8.04637495241467,0.04399384575250167,0.9885694411707046,0.012080019285280998,2.3720257267928244,0.09524169769481823
1010,4.347235202789307,17.353051999999998,7.887340811017461,0.04312432083881234,0.9372387478130461,0.011452773752632284,2.321813804579722,0.09322558603882787
1060,4.559897184371948,18.211105,7.751853407842298,0.042383538567050766,1.2085489032571435,0.014768101713990275,2.27479785626009,0.09133779928925156
1110,4.775625228881836,19.069817,7.633418423071747,0.041735991008987755,0.982195156505936,0.012002127456469168,2.2306309318696536,0.08956440669346745
1160,4.98902702331543,19.91885,7.532680407251364,0.04118520226801751,0.8983697599838283,0.01097780648880481,2.1890006595051137,0.0878928658789176
1210,5.20620322227478,20.780372999999997,7.438380502349695,0.04066961413109199,0.8841387787820392,0.010803908206897068,2.14964187033469,0.08631252977317394
1260,5.415887117385864,21.628255,7.357456559544696,0.04022715955017801,0.9114456839177569,0.011137590320588713,2.1123327561272225,0.08481449232085105
1310,5.626148223876953,22.47981,7.286740080565904,0.03984051464651001,0.9292328592676433,0.011354944218361281,2.076806297453588,0.08338803214424215
1360,5.840640068054199,23.321989,7.223486613678643,0.03949467403107684,0.9643231285337771,0.011783736685341254,2.042849420429933,0.0820245938899194
1410,6.05924916267395,24.192859,7.166489118847506,0.03918303816887687,0.9995761836859909,0.012214518346566285,2.010423479774502,0.08072262587056309
1460,6.271549224853516,25.044117999999997,7.117926808883188,0.03891752198468335,1.0200124828338515,0.012464243735137444,1.9794401203164458,0.07947858044485687
1510,6.489764213562012,25.90545,7.071625113544514,0.03866436579262725,1.0543138819489222,0.012883396447699012,1.9496487494452552,0.0782823958055509
1560,6.70209813117981,26.77045,7.02971317034763,0.03843521072899974,1.145999480677158,0.014003766706674449,1.9209877984706438,0.07713159984345956
1610,6.911143064498901,27.602217,6.989910268427527,0.03821758692474868,1.0974494350006787,0.01341049984685871,1.8933496423534155,0.07602187119253201
1660,7.121372222900391,28.456297,6.952578386925146,0.03801347351390476,1.09755158500051,0.013411748088931103,1.8667514184102847,0.07495389795118107
1710,7.337262153625488,29.303133,6.920347264303408,0.03783724868652144,1.052346382980326,0.012859354205955966,1.8411701548007688,0.07392675775289866
1760,7.554964065551758,30.178528,6.89027250489575,0.0376728138529164,1.0415498417624784,0.012727423740887698,1.8163722414565246,0.07293107067433222
1810,7.763507127761841,31.008550999999997,6.8627779180188835,0.037522486205840165,1.03637300582361,0.012664164372983094,1.7923724074649101,0.0719674281185469
1860,7.987543106079102,31.873298,6.839680056291021,0.037396197812361406,1.0818929914084414,0.013220404815818636,1.7690756454861756,0.07103201534600213
1910,8.234307050704956,32.785567,6.817311583756273,0.03727389738064744,1.1373854503042107,0.01389850586338359,1.7464485827288063,0.0701234923706747
1960,8.44495701789856,33.629709999999996,6.796028986908889,0.03715753401348475,1.15726787246559,0.014141463042864203,1.7244415707618563,0.06923986570623862
2010,8.65621018409729,34.462035,6.773285718348719,0.03703318437096112,1.0338412553416372,0.012633227148571693,1.703007870360502,0.06837925867696024
2060,8.869828224182129,35.319885,6.755142392592466,0.03693398508190507,1.0094320951381024,0.012334954600669521,1.6821185929714761,0.0675405113481786
2110,9.083828210830688,36.182944,6.73596289975902,0.036829120511919715,0.9960076521233401,0.012170911971230724,1.6618279793258521,0.06672580159648808
2160,9.295979022979736,37.037026,6.719582998958241,0.0367395628125169,1.0020480313708238,0.01224472357693199,1.642043482229567,0.06593141346224296
2210,9.522029161453247,37.913457,6.704996912776816,0.03665981285935249,1.0082353850472285,0.012320331165658697,1.6227279086539943,0.06515585356906504
2260,9.735366106033325,38.786096,6.6891392685900595,0.036573110616854976,1.0359456620172796,0.012658942361046529,1.6038996688773337,0.06439986112738151
2310,9.946316003799438,39.617657,6.673251371994842,0.03648624296822123,0.9989721064932836,0.012207136706153589,1.5855404112455738,0.06366269928064658
2360,10.169772148132324,40.508511,6.6592350472790525,0.036409608206454586,0.9975351498405212,0.012189577530890264,1.5676312954899672,0.06294361155343071
2410,10.381210088729858,41.365587,6.646617099787139,0.03634061912268018,0.9963892047372399,0.012175574428658905,1.5501292918321157,0.062240870211881905
2460,10.588896036148071,42.172608,6.63605223316575,0.03628285533273926,1.0414679182395252,0.01272642266023926,1.53303197208514,0.06155437775931698
2510,10.804291009902954,43.056109,6.62550583323168,0.03622519251007843,1.1223028273637732,0.01371420077726102,1.5163216513188917,0.06088342410952064
2560,11.01517105102539,43.890753,6.613764639223246,0.036160997107650375,1.03858749545454,0.012691224765844328,1.5000244770437334,0.06022905913865961
2610,11.228438138961792,44.749896,6.6001442650822755,0.03608652721995649,0.9780253986699262,0.01195117427809224,1.4840498873784569,0.05958764660147092
2660,11.44644021987915,45.60868,6.592163487702907,0.036042892031304535,1.0055967479663726,0.012288087819368475,1.4683963497845236,0.058959124963389176
2710,11.681140184402466,46.545704,6.582542086404629,0.03599028667210333,0.997027518360117,0.012183374427883321,1.4531427829013714,0.058346662969641264
2760,11.930291175842285,47.515668,6.571415499932877,0.035929451658586686,0.9810145847954859,0.011987701227581285,1.438196184502208,0.05774652639008413
2810,12.176496028900146,48.489388,6.562106746048096,0.03587855571041413,0.9610994665387497,0.011744344511714034,1.423553146481918,0.057158578382307736
2860,12.407389163970947,49.396938999999996,6.554918408916929,0.03583925321744857,0.9575600205081476,0.01170109355277457,1.409243568973781,0.05658401949798515
2910,12.62631607055664,50.269033,6.5456068264414515,0.035788341803854186,0.949085860371312,0.01159754188142379,1.395217499134813,0.05602084402802277
2960,12.857553005218506,51.192228,6.5404437505640045,0.035760112499962166,0.986161892714951,0.012050599772028282,1.3815007110642121,0.055470086855363254
3010,13.09328317642212,52.121173999999996,6.535598402460851,0.035733620384154986,1.0875007964040315,0.013288930495122055,1.3681071467830312,0.05493230778074542
3060,13.324597120285034,53.035765,6.527151098575323,0.03568743444497589,0.9985069649665109,0.012201452817516343,1.3549784562064286,0.054405163928593264
3110,13.548577070236206,53.928450999999995,6.52077441059555,0.035652569673068915,1.0274097488756522,0.012554636086672693,1.3421202691329015,0.05388888134686254
3160,13.764756202697754,54.799647,6.516817744600395,0.035630936458793616,1.0230986370069697,0.012501955604810927,1.3295229567532698,0.05338307341911705
3210,14.002898216247559,55.738206999999996,6.506280696185724,0.03557332476590294,0.9589767437143992,0.011718405481447135,1.3170229307745525,0.052881171739891986
3260,14.219369173049927,56.609038999999996,6.500300545793413,0.035540628077581564,0.9450209411068667,0.011547869798651883,1.3048217491479863,0.05239126927430272
3310,14.451635122299194,57.534152999999996,6.495867974155685,0.035516392832011925,0.9582592868656324,0.011709638375962672,1.2929405083852743,0.05191421309056074
3360,14.669311046600342,58.388859999999994,6.490138034625862,0.035485064180620834,0.942305631195983,0.011514689533591143,1.2810792202848151,0.05143795804712893
3410,14.896274089813232,59.299701999999996,6.489921783145259,0.03548388181783788,1.1634735128578069,0.014217294089721895,1.2695045032694259,0.05097320942048848
3460,15.115016222000122,60.172979999999995,6.482016409224999,0.03544065890032279,1.1292468571049794,0.013799054718418658,1.2581642472580146,0.05051787488401151
3510,15.350100040435791,61.09337,6.4766904459937,0.03541153900393877,0.9918984868121153,0.012120699215162503,1.2470479275599164,0.05007153184978282
3560,15.592015027999878,62.04681,6.469762588942757,0.035373660695222485,0.9756430952931888,0.011922063252062246,1.2360317032008885,0.04962920784870234
3610,15.831837177276611,63.006986,6.462495556420993,0.03533392793236572,0.9211181542983169,0.01125578498033371,1.2251841906472527,0.04919365797261773
3660,16.05536723136902,63.898621,6.462231842841051,0.03533248606883992,0.9979179679524356,0.012194255452321058,1.2145613250673937,0.04876712813325651
3710,16.280517101287842,64.786842,6.458038233126929,0.035309557356220836,1.0701014421074264,0.013076315653209162,1.2040234752668215,0.04834401185179168
3760,16.499560117721558,65.660077,6.45181400711529,0.035275526175632795,0.9521308616469594,0.01163475087514907,1.1937423862379362,0.0479312050418982
3810,16.718164205551147,66.533294,6.449084787467677,0.03526060406860797,0.943760684169082,0.011532469840410385,1.183595446063322,0.04752378458362826
3860,16.954623222351074,67.47608199999999,6.4441086579385125,0.035233396900629196,0.9359269189353648,0.011436743600898469,1.1736185606618612,0.047123192173264085
3910,17.169430017471313,68.33693099999999,6.440672117263051,0.03521460749033045,0.9682152324864323,0.011831297017322296,1.1637824824314986,0.046728253459599536
3960,17.39160704612732,69.222424,6.43827982129596,0.03520152752570129,1.092128540559032,0.013345480127663345,1.1540011779728028,0.04633551402520239
4010,17.603690147399902,70.060673,6.434739646051189,0.035182171489650735,0.9684759272772995,0.011834482628742288,1.1444303660103152,0.04595122629622499
4060,17.814491033554077,70.912312,6.4316735498968205,0.03516540749815452,0.9748459095923846,0.011912321884143507,1.1349867373797444,0.04557204523886308
4110,18.025220155715942,71.752297,6.430286083976129,0.03515782147810664,0.9855341275660287,0.01204292867196208,1.1257174728752881,0.04519986525876633
4160,18.235027074813843,72.579747,6.422006175608992,0.03511255077997203,0.9061578355050182,0.011072974413862038,1.1165061296955243,0.044830010938646254
4210,18.45539903640747,73.463582,6.4252330453549025,0.03513019380688844,1.0192411709473261,0.01245481853739599,1.1073955299709621,0.044464201674866276
4260,18.697675228118896,74.421469,6.422846156786238,0.035117143407405536,1.1126337250776053,0.013596047274609816,1.0984093804553232,0.04410338934220827
4310,18.938554048538208,75.360191,6.4205018615485,0.035104325888498294,1.3350907401273036,0.01631440465045992,1.0896078592816287,0.043749990216131775
4360,19.17657208442688,76.308173,6.414508807777831,0.03507155865048956,0.9823476079862346,0.012003990367404281,1.08101901295729,0.043405130421429655
4410,19.42677617073059,77.28359499999999,6.412172310474128,0.03505878376706838,0.9513893681774656,0.011625690049436324,1.0724595743193466,0.04306145140564824
4460,19.651337146759033,78.17232299999999,6.409213296130934,0.03504260524924342,0.985229108715191,0.012039201433948198,1.0639427225968316,0.04271948234186236
4510,19.876604080200195,79.058803,6.408431146162533,0.0350383288160336,0.97822971037052,0.011953670905218866,1.0556288099551954,0.04238566169837951
4560,20.092814207077026,79.933234,6.4047605713398745,0.03501825981557985,0.9822687372422473,0.012003026590790588,1.0473688436579183,0.04205400711126071
4610,20.309162139892578,80.795182,6.402048310088068,0.03500343042919678,0.9524054752376663,0.011638106570089237,1.0392304935084917,0.04172723566189946
4660,20.523572206497192,81.64548099999999,6.398524852065293,0.03498416579516144,0.9995175634869933,0.012213802025481587,1.0311854778175702,0.04140421178246591
4710,20.730247020721436,82.480184,6.399634747633383,0.03499023418927838,1.0563621240307821,0.012908425345841454,1.023205346042489,0.04108379312532312
4760,20.945839166641235,83.342399,6.399656378936296,0.034990352459208555,1.1070107336476978,0.013527336021676677,1.0152637867693508,0.04076492323324131
4810,21.16688108444214,84.232463,6.397678705489654,0.03497953945818947,1.1165829471301862,0.013644305572479655,1.0075172671846662,0.040453884584655875
4860,21.38863205909729,85.11008799999999,6.3931813536299025,0.03495495002441554,1.0099074076131829,0.01234076277521587,0.9999895191773709,0.04015163006357909
4910,21.601068019866943,85.95276199999999,6.390047874268253,0.03493781761279909,1.0268206702583669,0.012547437724310889,0.9923752704904886,0.03984590236281349
4960,21.820964097976685,86.817627,6.386235416522272,0.03491697286233611,0.929626544358058,0.011359754930979411,0.9847628563602242,0.03954024832325858
5010,22.04943323135376,87.735424,6.3846746331156945,0.034908439222672526,0.9256477023781343,0.01131113468656477,0.9772768335846821,0.03923966915581054
5060,22.26619815826416,88.597754,6.382992996087019,0.034899244811463906,0.9536950920143136,0.011653865296673048,0.9698380602705712,0.03894098715114242
5110,22.478849172592163,89.445374,6.379080570235311,0.03487785348177121,0.8990524046907736,0.010986148200455466,0.9624783287156048,0.03864547883520992
5160,22.689125061035156,90.286998,6.380325561689231,0.03488466051752468,0.9627128310849746,0.01176405933802862,0.9552113466986287,0.038353694603446835
5210,22.89984703063965,91.13188199999999,6.37597696026677,0.0348608843821407,0.9215306268427026,0.011260825269951532,0.9480222158417034,0.03806503625542396
5260,23.106038093566895,91.964153,6.375261454602361,0.034856972329070694,0.936092935647902,0.011438772274864714,0.940954851991523,0.037781267102452644
5310,23.32001805305481,92.804547,6.37216289759807,0.03484003085670478,0.9214604137736554,0.011259967287504528,0.9339531946244956,0.037500136199536696
5360,23.55635118484497,93.756469,6.370791017924135,0.034832530055024145,0.9623212060111459,0.011759273798189508,0.9269295004299837,0.03721812047280214
5410,23.766720056533813,94.59239099999999,6.36799917132359,0.03481726553287157,0.9143857944844158,0.011173517581605438,0.9200352224786671,0.036941301073650366
5460,23.983646154403687,95.45563,6.366391128671857,0.034808473501577716,0.9005734594957092,0.011004735029677934,0.9132323860698325,0.03666815323996579
5510,24.207513093948364,96.35511199999999,6.365249788253952,0.03480223318160837,0.9165392350232802,0.01119983197304402,0.906437771176571,0.03639533551699291
5560,24.423148155212402,97.207186,6.362525840717461,0.03478733990004157,0.8891158173387058,0.0108647261112791,0.8997689122944623,0.03612756715577957
5610,24.649869203567505,98.112162,6.366910179004711,0.03481131142802489,1.052920052887401,0.012866364278543933,0.8931367824377263,0.03586127354026213
5660,24.870707035064697,98.99116199999999,6.363203724711707,0.03479104625527077,1.0173391170885115,0.012431576015081205,0.8865291906004441,0.03559596517655055
5710,25.09578514099121,99.883026,6.365328672328625,0.03480266448313657,1.5143816918244328,0.018505285800511282,0.8800250241914627,0.03533480955589943
5760,25.309216022491455,100.731003,6.361792252954014,0.0347833289824418,1.0760456010986499,0.013148951476509263,0.8737824656706454,0.035084158028487133
5810,25.539586067199707,101.653042,6.365055888955179,0.03480117303018711,1.0036016455789687,0.012263708272204436,0.8673624138405741,0.03482637978068902
5860,25.77352213859558,102.581499,6.361469016724061,0.03478156167667663,0.9714044759292505,0.011870268606661611,0.8611747405594569,0.03457793200821427
5910,25.99115300178528,103.448892,6.357091615129544,0.034757628075311436,0.9901041788578461,0.012098773315181579,0.8548241491119972,0.03432294273723362
5960,26.20289707183838,104.28861599999999,6.356753015373796,0.03475577676891392,0.9580270474671341,0.011706800480822661,0.8485593826245964,0.034071399514416886
6010,26.417866230010986,105.143233,6.3559070209848665,0.034751151264028286,1.0537713869945768,0.012876767323595299,0.8423573693418801,0.03382237596146817
6060,26.636983156204224,106.007818,6.355549674909695,0.03474919746145205,0.9947099469686159,0.01215505440711554,0.8362551774642405,0.03357736044265602
6110,26.84684705734253,106.85601199999999,6.358082658941096,0.03476304664315562,1.1502571191368447,0.014055793759667165,0.8302667132376362,0.03333691132227584
6160,27.05684518814087,107.691959,6.351298872817164,0.03472595604743777,1.023986273330463,0.012512802251955328,0.824264233195307,0.03309589943814941
6210,27.274256229400635,108.56064699999999,6.352141797983951,0.03473056477124046,1.1870143860588023,0.01450495643332379,0.8183444251201806,0.0328582070030573
6260,27.48794412612915,109.405492,6.348370187030623,0.03470994335209203,1.0826249678218256,0.013229349345986978,0.812440262964238,0.03262114278370847
6310,27.70004105567932,110.259924,6.349185312074029,0.034714400077715764,1.041250447856462,0.0127237652379966,0.806554616250881,0.0323848219973526
6360,27.91590714454651,111.12469499999999,6.3471593350023605,0.03470332297488173,0.9261820578794819,0.01131766434901704,0.800859620181609,0.032156156225360256
6410,28.133862018585205,111.98747,6.344859453319878,0.03469074828869242,0.9849656720974678,0.012035982318234105,0.7950973533594022,0.03192478939467266
6460,28.349302053451538,112.85081799999999,6.347144251230591,0.03470324050381463,1.0984750099558218,0.013423032062321448,0.789363963519053,0.03169458203403016
6510,28.56685519218445,113.71751499999999,6.3448708307704145,0.03469081049531427,1.006479824307736,0.012298878744911765,0.783697919065292,0.03146707872877716
6560,28.851351022720337,114.82860199999999,6.349025197992892,0.03471352464819253,1.00674886215889,0.012302166306002631,0.7781669186955323,0.03124499772045739
6610,29.118595123291016,115.86748,6.342955157880681,0.03468033648458005,0.9282445364050765,0.011342867212191889,0.7727146778417162,0.03102607906822987
6660,29.38165307044983,116.910142,6.340860317646751,0.034668882869918455,0.9174009010672529,0.011210361271235087,0.7671427392855468,0.030802354307766032
6710,29.642759084701538,117.930027,6.339511689872048,0.03466150919883692,0.8924402635476996,0.01090534983748893,0.7617160758207512,0.0305844626401641
6760,29.931522130966187,119.029437,6.341176845028248,0.03467061349481232,1.072226287307843,0.013102280618269048,0.7562147587700457,0.030363573477981583
6810,30.201641082763672,120.078395,6.342223245612145,0.03467633472780923,1.277289325126871,0.015608088858324097,0.7508285351423467,0.030147305552776737
6860,30.487946033477783,121.183323,6.33948393845836,0.03466135746697998,1.1008938619622848,0.013452589701541723,0.745524075011704,0.029934320599666654
6910,30.792688131332397,122.35132,6.3375079732705215,0.03465055380592762,0.9419384961606934,0.01151020325460871,0.7402535098296846,0.029722696598258606
6960,31.08141803741455,123.44051499999999,6.343421375553466,0.03468288554654955,1.297153225500388,0.015850819707164433,0.7350351082872912,0.029513167073963436
7010,31.363458156585693,124.53051599999999,6.33880422095508,0.03465764108697389,0.9786549544152365,0.011958867258704205,0.729865881958401,0.029305612035343376
7060,31.63545513153076,125.573088,6.333340798760436,0.03462776962874166,0.939480378913305,0.011480165806031735,0.7248083839687299,0.029102543118685514
7110,31.910299062728882,126.621985,6.3341620194273345,0.03463225968240706,0.9375383872333893,0.011456435255634128,0.7196000016976551,0.02889341588868221
7160,32.1852240562439,127.706092,6.333361467843575,0.034627882637700454,0.9379723989948565,0.011461738747963765,0.7145498308812994,0.028690641173060184
7210,32.458325147628784,128.770853,6.337244757416203,0.03464911466373464,1.016352173042402,0.012419515857631491,0.7094563622316853,0.028486127960633736
7260,32.71973013877869,129.789537,6.330696139996215,0.034613309861401806,0.9029706624390583,0.011034028123901134,0.704456217524741,0.02828536189590263
7310,32.95938205718994,130.739764,6.33031103134689,0.03461120426594838,0.9137900090549919,0.011166237264029762,0.6995647497610532,0.028088959433327742
7360,33.2336540222168,131.81247,6.329610289409632,0.034607372934089956,0.9351626202009287,0.01142740410175234,0.6946070503255078,0.02788989763329389
7410,33.47634506225586,132.767078,6.333232266546931,0.03462717622494326,1.053510558024814,0.012873580072549825,0.6896671527481179,0.027691550614374633
7460,33.756312131881714,133.85262,6.3325383021505335,0.03462338194953435,1.373855832535467,0.016788102343696074,0.6847764621932931,0.027495179358329565
7510,34.048352003097534,134.941223,6.333778906000247,0.0346301649959033,1.1003544261078417,0.013445997958712683,0.6799402682619368,0.02730099625348334
7560,34.305286169052124,135.91822299999998,6.3307373987934294,0.034613535445366175,0.9642314769126457,0.011782616730278224,0.6753448642464677,0.027116481357593644
7610,34.5373260974884,136.83754,6.327160053266841,0.034593976179456885,0.9531227545844696,0.011646871506553443,0.6706413708015149,0.02692762644943063
7660,34.76810908317566,137.74359099999998,6.323674223158151,0.03457491727740123,0.8940026017700953,0.010924441137574356,0.6658835246502407,0.026736589168637394
7710,34.98536920547485,138.606122,6.326430880821508,0.034589989402768424,0.96216073160108,0.01175731284948155,0.6611360254631783,0.02654596733967774
7760,35.21056914329529,139.505481,6.331012499430507,0.03461503956803826,1.4647574189969912,0.01789889221012917,0.6564888822482728,0.026359375008819262
7810,35.44221019744873,140.432031,6.325119410379589,0.034582818890746304,0.9574111988325954,0.011699274996954546,0.6519139551142535,0.02617568230171561
7860,35.703569173812866,141.40926299999998,6.327315136089444,0.034594824100392316,1.0089773987398343,0.012329398348340376,0.6474209014550133,0.025995276982537834
7910,35.921401023864746,142.26220999999998,6.325494908487052,0.03458487194021489,1.0003389611543982,0.012223839256302101,0.6428824687095993,0.025813049599982662
7960,36.14265823364258,143.156059,6.321897514274191,0.03456520305738908,0.9540424137425064,0.011658109463041168,0.6384843241981487,0.02563645507773687
8010,36.36291313171387,144.044114,6.322926539846822,0.034570829291884174,0.9992221770290497,0.0122101924923927,0.6339777708561015,0.02545550771860803
8060,36.576818227767944,144.89138,6.321811974800202,0.03456473536722467,0.9781402811736503,0.011952578107507486,0.6295037910694087,0.025275868254531448
8110,36.79946422576904,145.783817,6.31985061803414,0.03455401157824615,0.895435189170239,0.010941946921893457,0.6250663428350014,0.02509769560720133
8160,37.03203511238098,146.704579,6.320164729970609,0.034555728996607055,1.0336585800073916,0.01263099491129151,0.6207114443224923,0.02492283750050583
8210,37.25067114830017,147.573149,6.321144164402166,0.03456108408974669,0.9742522037071724,0.011905066977968524,0.6163400317456018,0.024747316320256892
8260,37.466551065444946,148.439892,6.320349019747895,0.0345567366076224,1.120757883207733,0.013695322027400468,0.6120388248384651,0.024574614041632678
8310,37.68592715263367,149.312119,6.319236634883576,0.034550654603188395,0.9212998118949209,0.01125800478116803,0.6078806924954032,0.024407656500186274
8360,37.911105155944824,150.19374299999998,6.321114866290634,0.034560923901263405,0.9981402131502557,0.01219697122135449,0.6036691449989906,0.02423855423078423
8410,38.13768911361694,151.093305,6.318896493269232,0.0345487948666233,1.1122391427626204,0.01359122559817907,0.599416409900991,0.024067798194707227
8460,38.36361622810364,152.003979,6.317872490870405,0.03454319609651246,1.0076175047699647,0.012312780855731552,0.5952437470553682,0.02390025722378254
8510,38.58035707473755,152.868667,6.318014189921337,0.034543970841192755,0.9590900021293537,0.011719789464989302,0.5910968106195066,0.023733749220971802
8560,38.800379037857056,153.73701,6.3178383576630175,0.0345430094719679,0.957470887684112,0.011700004376649495,0.5870455201909093,0.023571081601512178
8610,39.085490226745605,154.859542,6.317635463398732,0.034541900140247744,0.9420452071950838,0.01151150723114258,0.5828792084905443,0.023403795642095094
8660,39.37302303314209,155.98021799999998,6.317421700852829,0.034540731385805185,1.0187965087582649,0.012449384900065532,0.5787610926540924,0.023238444845458537
8710,39.62258219718933,156.96456999999998,6.316523708650153,0.03453582158099431,0.9865671611723135,0.01205555202988369,0.5747744847157387,0.02307837436063887
8760,39.88988900184631,157.991702,6.317533008027556,0.034541339961804314,1.0573037410543111,0.012919931620797829,0.5707190970334437,0.022915542228040268
8810,40.17775821685791,159.089821,6.315029931703916,0.034527654301573445,1.11999667221345,0.013686020259504208,0.5667878807586774,0.02275769583211585
8860,40.45530915260315,160.17125299999998,6.314579595568009,0.034525192072480594,0.9797103803009071,0.011971764243500728,0.5628801400615577,0.02260079202877978
8910,40.773927211761475,161.350775,6.31114103390915,0.03450639161238211,0.8764089735428642,0.010709452327044944,0.5589776454154068,0.022444098865149174
8960,41.10835123062134,162.601338,6.313320868560016,0.03451830993708898,0.9957712654297061,0.012168023397399733,0.5550204984985884,0.022285211300765467
9010,41.43181300163269,163.801759,6.31650602203667,0.0345357248787961,0.9666932073195618,0.011812698330570756,0.5511212590424114,0.02212864883968835
9060,41.73913621902466,164.953409,6.313971958354076,0.03452186979406063,1.1309078100921433,0.013819351061074287,0.5472663012267636,0.021973864377295264
9110,42.042179107666016,166.095752,6.316698241492438,0.03453677584561504,1.0765983814419975,0.01315570628495272,0.5435127143141554,0.021823150164559796
9160,42.33557605743408,167.235336,6.314224557809742,0.03452325089071043,1.1775926266588588,0.014389825385860082,0.5397472687608406,0.021671959803079188
9210,42.64561319351196,168.43168599999998,6.312258954005938,0.03451250388089962,0.9933049119662418,0.012137885304755796,0.5360354534012189,0.021522922803864995
9260,42.902693033218384,169.454996,6.3091425784737645,0.03449546498508876,0.9023553999061215,0.011026509802017154,0.5322634245309236,0.02137146810870596
9310,43.150262117385864,170.413932,6.308332044620133,0.034491033361960986,0.8849461179454489,0.01081377364705492,0.5285272431873812,0.021221452765265394
9360,43.39430618286133,171.375903,6.307243212912447,0.034485080135261796,0.88642389243646,0.010831831603944192,0.5247924020609834,0.021071491234291823
9410,43.66400218009949,172.44464399999998,6.306252483983129,0.034479663289047606,0.8823390601284848,0.01078191618980895,0.521102009076879,0.020923314387389584
9460,43.914113998413086,173.428633,6.305053282807407,0.034473106613294495,0.873211593928977,0.010670381316158363,0.517435814916566,0.0207761091728917
9510,44.188645124435425,174.480075,6.3051066637830155,0.034473398475707184,0.8757013825118852,0.01070080577886701,0.5138310495439616,0.02063137045020401
9560,44.4739031791687,175.542246,6.311690928105556,0.03450939817876759,1.1062816351328784,0.013518426658557525,0.5102245228450049,0.020486561006650982
9610,44.717881202697754,176.49284,6.311001765377729,0.03450563015665506,1.178527761795461,0.01440125245412058,0.5066200534177715,0.02034183416677689
9660,44.95154619216919,177.413581,6.315502157627784,0.034530236213872814,1.3359069864587896,0.016324378933515054,0.5030658327316541,0.020199124916913246
9710,45.1837592124939,178.331134,6.307306494673947,0.03448542613057905,1.006242106385128,0.012295973903865737,0.4997738155303109,0.020066943674713823
9760,45.41987204551697,179.268554,6.308004113338643,0.034489240385831905,0.9971475243229531,0.012184840864417805,0.4963901300163189,0.019931081761759912
9810,45.681058168411255,180.284372,6.309391289067494,0.03449682481924541,1.0356225713251601,0.012654994290603369,0.4930084257429901,0.019795299399681936
9860,45.90868902206421,181.181167,6.308354593669916,0.034491156649705326,0.9638551792385369,0.011778018486623376,0.48952470012225857,0.01965542067127117
9910,46.12883901596069,182.06015499999998,6.308106970226222,0.034489802759580766,1.0006055740825937,0.01222709718556855,0.4860811627363159,0.01951715558290883
9960,46.358349084854126,182.976788,6.308943018490459,0.03449437388367031,1.0959999976195007,0.013392788160872643,0.4826496802155831,0.019379374522107865


==> eit/eit_gs_lowres.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy,error,rel_error
0,0.0,0.0,170.85118486854049,1.0,77.77550695628702,1.0,5.885681315114226,0.2365128672055639
1,0.002505064010620117,0.006764,170.86281877725727,1.000068093813489,77.77056874431513,0.999936506849455,5.885698426388455,0.23651355481270955
2,0.004483938217163086,0.008742,170.87501112699476,1.0001394562084693,77.7664932611416,0.9998841062501788,5.885715665693093,0.2365142475646868
3,0.006431102752685547,0.014273999999999998,170.88768040903594,1.0002136101105974,77.76320654642379,0.9998418472557158,5.885732819209718,0.23651493686931993
4,0.008365869522094727,0.018324999999999998,170.90203626814628,1.0002976356274316,77.76205876558201,0.999827089642597,5.885748330917535,0.2365155601987689
5,0.010303020477294922,0.020262,170.91430718571388,1.0003694578836078,77.76280759902656,0.9998367177822757,5.8857416045879765,0.23651528990491433
6,0.012276887893676758,0.025620999999999998,170.89119191433792,1.0002341631158616,77.74985811439504,0.9996702195473134,5.885634910388704,0.23651100245718598
7,0.014260053634643555,0.030268999999999997,170.7402127103669,0.9993504747522882,77.67439706804139,0.9986999777667478,5.885263483385222,0.23649607686729285
8,0.016216039657592773,0.033095,170.30238402049196,0.9967878428910469,77.44877205700429,0.995799000069953,5.884379129071347,0.23646053957548213
9,0.01817607879638672,0.037371,169.37766690758733,0.9913754302489214,76.9590364269846,0.9895022152698881,5.8826846461502535,0.23639244771106713
10,0.020143985748291016,0.041192,167.7736309663729,0.9819869326365189,76.09033573389411,0.9783328802557334,5.879882261087401,0.23627983540830325
60,0.11955809593200684,0.23957199999999998,47.39494776502879,0.277404852658741,9.643458328171764,0.12399094143599447,5.048110517523543,0.20285554527120783
110,0.21933698654174805,0.438776,30.3287283680694,0.17751546991848782,10.960439121052444,0.14092404601377467,4.137847558855989,0.166277128816238
160,0.3192110061645508,0.638371,19.860377234218358,0.11624371964115848,11.415983889872013,0.1467812211920169,3.490246010120771,0.14025361668607816
210,0.41905689239501953,0.8379439999999999,13.847640393178997,0.08105088884126796,9.961281851271368,0.128077363184145,3.0661624026556367,0.12321205011690499
260,0.5188429355621338,1.0369439999999999,10.78744291480903,0.06313940944049821,5.864621560751767,0.07540447873966186,2.7894515962543656,0.11209257852052988
310,0.6189870834350586,1.237387,9.588356056377094,0.056121097806577966,3.6513587598199995,0.0469474118872952,2.596188031149907,0.10432638842935985
360,0.7164549827575684,1.4325809999999999,8.890364607174345,0.05203572111024536,2.109530616066546,0.02712332839247435,2.4353743510818195,0.09786417912470208
410,0.8140699863433838,1.62655,8.440867136614175,0.04940479132824806,1.533113306458792,0.01971203231526943,2.2951236926034326,0.09222828353534873
460,0.9125339984893799,1.8207989999999998,8.08876370351221,0.0473439134164391,1.5373799015829308,0.01976689013993828,2.169815369187492,0.08719283746392802
510,1.0097229480743408,2.014645,7.785344379265247,0.04556798587762556,1.4121179220692441,0.018156331952460452,2.055417415341371,0.08259581859423226
560,1.1100189685821533,2.2181919999999997,7.555728539205051,0.04422403359402348,1.2930054940420344,0.016624841735441927,1.9531643099306533,0.0784868337806547
610,1.215712070465088,2.429885,7.376358809198395,0.04317417414970842,1.2116890038419312,0.015579313478765873,1.8617667844416614,0.07481407447692139
660,1.3309550285339355,2.6563269999999997,7.223704212783738,0.04228067963556668,1.2229429095899633,0.01572401077729145,1.7776456432105923,0.07143371267342503
710,1.4459688663482666,2.8873699999999998,7.094027994037981,0.041521678643881815,1.2283091482611002,0.015793007288933,1.700526263731063,0.06833471281575716
760,1.5500199794769287,3.095123,7.000191520957852,0.04097244936489068,1.3866170582316664,0.017828454130308674,1.6305473720405472,0.06552264953345044
810,1.6628918647766113,3.3213299999999997,6.918917535313941,0.04049674891419468,1.2501064406096887,0.01607326637307937,1.5659540958352105,0.06292700424795156
860,1.7623729705810547,3.516908,6.850815993066252,0.040098147392641934,1.2081797276542956,0.015534192896143275,1.5058363772140675,0.06051120678293575
910,1.862550973892212,3.7200849999999996,6.79475987114474,0.03977004828133262,1.1541296037781705,0.014839242442056188,1.4496715930691617,0.0582542558161919
960,1.9627420902252197,3.9187499999999997,6.746538700785378,0.03948780750906952,1.117215242432761,0.01436461536741485,1.396930672431838,0.05613489092177229
1010,2.0621790885925293,4.119191,6.706846609798322,0.03925548783848838,1.1417989052072846,0.014680700260160589,1.3478985738474034,0.05416456300212592
1060,2.1624460220336914,4.319614,6.67375492138141,0.03906180063378814,1.0509198294124498,0.013512220884694576,1.3026102807709332,0.05234467784815816
1110,2.261914014816284,4.514181,6.648292267002914,0.03891276652320771,1.0560732542518758,0.013578481138611308,1.2600766936564285,0.050635489038503095
1160,2.3620829582214355,4.718402,6.623471657678419,0.03876749033244794,1.0510138206236859,0.013513429378408272,1.2196967730211068,0.049012844132047144
1210,2.461503028869629,4.9136299999999995,6.600784058099656,0.038634698747793614,1.0259200025343365,0.013190785154392436,1.181616271912696,0.04748260013486598
1260,2.5593619346618652,5.108861,6.580886345327636,0.038518236501498215,1.0111908259300764,0.01300140449741339,1.1454624978142869,0.04602978060310527
1310,2.657909870147705,5.303526,6.563024025197303,0.038413687503818884,0.9977657577107258,0.012828791437791727,1.1109452878085577,0.04464272549948841
1360,2.7559309005737305,5.504413,6.54600421516233,0.03831406975725148,0.9849868992145322,0.012664487031478107,1.0779732320694497,0.043317761570420034
1410,2.858530044555664,5.711383,6.5308671638958895,0.03822547188608023,0.971721513546398,0.012493927093172723,1.0464557829359622,0.04205125020793353
1460,2.966275930404663,5.918413,6.516573483810798,0.038141810305997594,0.9592875688475496,0.012334057422302732,1.0163122376824367,0.040839948417375475
1510,3.088002920150757,6.1682619999999995,6.504026742113682,0.0380683736382521,0.9418853102007502,0.012110307564181199,0.9874707723558808,0.0396809699926897
1560,3.197242021560669,6.382607,6.492894272035009,0.0380032147686356,0.986283911448933,0.012681163389950829,0.9598578281918411,0.03857135901537544
1610,3.319662094116211,6.624898,6.483598490202294,0.037948806121485344,0.9122224806647039,0.011728917192110491,0.9337439659936333,0.037521987822536865
1660,3.4371628761291504,6.858832,6.474400625294574,0.037894970586690564,0.8898817911450593,0.011441671368920924,0.9092570640089789,0.03653799513124045
1710,3.548858880996704,7.080487,6.466586645459424,0.0378492349961463,0.9137808138262966,0.011748953489173377,0.8857258203502961,0.03559240504427195
1760,3.669764995574951,7.319597,6.4593350869046455,0.037806791283740336,0.9140362046515591,0.011752237181369765,0.8629813132262144,0.0346784295323325
1810,3.7783470153808594,7.534414,6.4522854925163236,0.03776552967707518,0.8677172099852043,0.011156689862181117,0.841146450516852,0.0338010075809996
1860,3.9004480838775635,7.774217999999999,6.446070248797028,0.03772915156401686,0.8652396759541667,0.011124834923165032,0.8200948740957125,0.032955061558442286
1910,4.010109901428223,7.991044,6.440291133663422,0.03769532613203023,0.8616495135043526,0.011078674343950396,0.7996858180952915,0.032134934865679816
1960,4.136085033416748,8.242644,6.434798837681931,0.03766317946599618,0.8583361746245194,0.011036073028838488,0.7798818792056558,0.031339124471270005
2010,4.240989923477173,8.453616,6.42972473850814,0.037633480525496026,0.8541588555819588,0.010982363073017714,0.7606448047464669,0.03056609321228799
2060,4.340918064117432,8.644423999999999,6.4248594660192095,0.03760500385737883,0.8499123918121946,0.010927764087605108,0.7419692991915144,0.029815628290924927
2110,4.446145057678223,8.863061,6.420374406651056,0.03757875259449409,0.8441612587250271,0.010853818788985585,0.7238114087866826,0.029085963449741143
2160,4.547627925872803,9.060365,6.416261696825497,0.037554680710949806,0.825098633826341,0.010608720741480731,0.7063568532610753,0.028384561733926367
2210,4.647758960723877,9.259382,6.412600928815243,0.037533254064051974,0.8233234439353541,0.010585896205062284,0.6894853561718798,0.02770658990076426
2260,4.7501380443573,9.469553999999999,6.408878837412148,0.03751146848845905,0.8199051472180526,0.010541945392639774,0.6730942942776852,0.02704792409172961
2310,4.854074001312256,9.675396,6.405423289352391,0.03749124300355875,0.8148387859332286,0.010476804559965143,0.6571467088112761,0.026407079139084907
2360,4.954793930053711,9.875764,6.402293648221261,0.03747292506720064,0.8103054894721572,0.010418517617989705,0.6416211780397942,0.025783194222274708
2410,5.0573670864105225,10.080385,6.399121908047077,0.03745436072316858,0.806359102649446,0.010367776877399879,0.6265104599904282,0.02517597832660383
2460,5.158981084823608,10.284920999999999,6.39622432487504,0.03743740103293133,0.803112955980641,0.010326039487367444,0.6117714670747876,0.024583700001025985
2510,5.269527912139893,10.507005999999999,6.393448202850651,0.037421152260489254,0.8003163531817751,0.010290082115846384,0.5973953214431923,0.02400600249403357
2560,5.374398946762085,10.716548,6.390863569236691,0.037406024278696506,0.7975197171042316,0.01025412431644412,0.5833779396636551,0.023442721715157586
2610,5.479460000991821,10.924776999999999,6.388380296811891,0.03739148956869897,0.7949949865560181,0.010221662547347167,0.5697135070561428,0.022893624004678297
2660,5.584568977355957,11.134856,6.386023325185844,0.037377694103201554,0.7926546652252748,0.010191571823129084,0.556390991222172,0.022358266031729194
2710,5.688976049423218,11.343482,6.383780485206652,0.037364566655587315,0.7906880628475922,0.010166286197169899,0.5434027468718792,0.021836340574541136
2760,5.794055938720703,11.551955999999999,6.381675230428267,0.0373522445006078,0.7888466133522423,0.010142609726679196,0.5307393450143646,0.02132746873429966
2810,5.898499965667725,11.761296,6.379658017667511,0.03734043765968768,0.7873154740850902,0.010122923075610338,0.5183940505158735,0.020831379863358382
2860,6.00341010093689,11.970412999999999,6.377741206293383,0.037329218472793524,0.7859173907178505,0.010104947193202712,0.506358725625631,0.020347746950677224
2910,6.1075968742370605,12.177973,6.375915916417926,0.03731853496552455,0.7847095341395186,0.010089417155204878,0.49462688484480083,0.019876309380051735
2960,6.212617874145508,12.387279,6.374177439678056,0.03730835957961073,0.7836576218218002,0.010075892173383678,0.4831909615555091,0.019416763091103403
3010,6.317738056182861,12.596967999999999,6.372531895119881,0.037298728130116005,0.7827319035619552,0.010063989733964475,0.47204419684940774,0.018968836480816886
3060,6.435188055038452,12.823672,6.370954936244363,0.03728949811583936,0.7819623498098844,0.010054095182553794,0.46117991302150246,0.018532261209288945
3110,6.545274972915649,13.041063999999999,6.369460668941521,0.037280752099216816,0.7812962201914593,0.010045530408828827,0.45059085423983714,0.018106745704902293
3160,6.648386001586914,13.24973,6.368035018005759,0.03727240769740972,0.780785090046413,0.010038958543661386,0.44027087106947055,0.017692042855995294
3210,6.7535810470581055,13.454568,6.366674889106803,0.03726444679915781,0.780311017942969,0.010032863152940106,0.4302145037059767,0.017287933263329346
3260,6.854184865951538,13.654976999999999,6.365378566291514,0.03725685936090688,0.779834890731465,0.010026741338629444,0.42041566560172977,0.016894172342335003
3310,6.952451944351196,13.853147,6.364151522948536,0.037249677418657416,0.7790668566874727,0.010016866326893116,0.4108679265029817,0.01651050169680129
3360,7.052098989486694,14.054383999999999,6.362985625115156,0.03724285336394409,0.7695571042532112,0.009894594511428045,0.40159693364332705,0.016137951946707207
3410,7.150712966918945,14.246796,6.361881645071044,0.03723639171695603,0.7698431448853635,0.00989827228407584,0.392615401952195,0.015777034034500124
3460,7.2557289600372314,14.461082999999999,6.360828040246908,0.03723022491849369,0.7697411115553339,0.009896960388672998,0.38386488644811895,0.015425399380737764
3510,7.360051870346069,14.662312,6.35979644086247,0.037224186918902225,0.7694118643290943,0.009892727086453256,0.3753400415019928,0.015082833174253983
3560,7.458302974700928,14.861218,6.358832515653343,0.03721854501943358,0.7636825114094429,0.009819061826735033,0.36705028454205435,0.014749713849224019
3610,7.5608320236206055,15.072142,6.357945016493322,0.03721335044521565,0.7643552193805978,0.00982771118175027,0.3590555220157412,0.014428448713296552
3660,7.659151077270508,15.268388,6.357091291466628,0.03720835355258449,0.7646104935907563,0.00983099337456583,0.35127333048758047,0.014115725626040439
3710,7.758084058761597,15.463946,6.3562786907711315,0.03720359736259306,0.7647429835014208,0.009832696866009981,0.3436982846053642,0.013811326572660517
3760,7.856796026229858,15.655907,6.35550217831288,0.037199052398747184,0.7648002268607784,0.009833432873547543,0.33632303915871914,0.01351495638991695
3810,7.956117868423462,15.862081,6.354765558120942,0.037194740926207476,0.7648500888100025,0.009834073974469613,0.32914005348793984,0.013226312060545963
3860,8.058167934417725,16.056978,6.354059710009181,0.037190609564096616,0.7649582063920055,0.009835464098253232,0.3221413740774609,0.012945073976898073
3910,8.156493902206421,16.257694,6.353390526855819,0.03718669280370729,0.7651325163090343,0.009837705291192378,0.3153207624567496,0.012670991449465357
3960,8.258678913116455,16.467261999999998,6.352762661636775,0.03718301787912584,0.7653328190932186,0.009840280687895312,0.30867273886545826,0.012403844277091475
4010,8.358815908432007,16.667173,6.352159193110004,0.03717948574952876,0.7655095308132094,0.00984255276205987,0.30219258969912854,0.01214344304617321
4060,8.470546960830688,16.889552,6.35158196559778,0.037176107209820834,0.7656739718076869,0.009844667065147215,0.29587552991890015,0.011889595472555171
4110,8.580749988555908,17.10275,6.351032504432629,0.037172891187844906,0.7658322873674367,0.009846702610345766,0.2897164769747218,0.011642097316758367
4160,8.689316034317017,17.324075999999998,6.350507119930355,0.037169816087706274,0.765959553446905,0.009848338936284983,0.2837107690883655,0.011400761247788138
4210,8.797980070114136,17.539032,6.350012463503519,0.0371669208404347,0.7660476963538879,0.009849472235320018,0.27785373754584447,0.011165399655940177
4260,8.903855085372925,17.752603,6.349536779940145,0.037164136642223025,0.766006917944613,0.009848947926178608,0.2721407508839929,0.010935826428413939
4310,9.023823976516724,17.991418,6.349081190857926,0.037161470057952214,0.7657135014998246,0.009845175318885246,0.26656671691728073,0.010711836938534003
4360,9.125191926956177,18.193077,6.348653481423786,0.037158966654569504,0.7647855635577291,0.009833244339860998,0.2611193574346894,0.010492937793142185
4410,9.243383884429932,18.428677,6.34829076238253,0.03715684364300517,0.7581749417707001,0.009748248149598371,0.2558200677870632,0.0102799887526472
4460,9.34442400932312,18.629531999999998,6.3478761394405065,0.037154416835474734,0.75316591380508,0.009683844481121669,0.25067563886803834,0.010073262705375615
4510,9.445852041244507,18.833261999999998,6.3474813016077976,0.03715210583111727,0.752855712577903,0.00967985606318244,0.24567795591392494,0.00987243356401073
4560,9.547909021377563,19.033334999999997,6.3471214303875705,0.03714999948798302,0.7532914232311155,0.009685458220857316,0.24079869026524492,0.0096763629569489
4610,9.649779081344604,19.239621,6.346789648072985,0.03714805755053119,0.7535162350547612,0.009688348742982387,0.23603746340666013,0.009485035673759395
4660,9.75025486946106,19.441575,6.34975383535069,0.037165407077723436,1.0072273462966599,0.012950443985697996,0.23143057054694766,0.009299910217448772
4710,9.85249400138855,19.644137,6.348843957159122,0.03716008151798402,1.1264475170497013,0.014483319506780076,0.22698110636619195,0.009121110946034504
4760,9.953579902648926,19.84763,6.348465188282203,0.037157864565978624,0.9402330853598965,0.012089064053138806,0.22271719100309106,0.008949767851827361
4810,10.058454036712646,20.057209999999998,6.347520958604299,0.03715233794537818,0.9093798314665116,0.011692367778169802,0.21858103696216064,0.008783558776097723
4860,10.162879943847656,20.264864,6.346613134552803,0.03714702440861697,0.8588192785772821,0.011042284546727201,0.21427837137404293,0.00861065852540641
4910,10.272125959396362,20.482505,6.3454449830091475,0.03714018716283167,0.7883710119341546,0.01013649467276698,0.21007499682023004,0.008441748230330077
4960,10.377398014068604,20.6912,6.345133059598157,0.0371383614604742,0.7817098587456308,0.010050848774087495,0.20593894939371243,0.008275543438841994
5010,10.477305889129639,20.890171,6.344771430041179,0.037136244825712456,0.7804630349160475,0.010034817713945592,0.20184958267411268,0.008111214485892427
5060,10.576188087463379,21.090464,6.34588357555458,0.03714275426557532,0.8619634297356239,0.011082710527622561,0.19794551698240576,0.007954331752854654
5110,10.673979997634888,21.28527,6.346971137063591,0.03714911981410721,0.9863532742385964,0.012682055223284715,0.19422937377740104,0.007805000581609429
5160,10.776134014129639,21.486078,6.347228085184424,0.037150623743512384,1.085329425834775,0.013954642898628408,0.19078531100266047,0.007666602812841679
5210,10.877960920333862,21.691853,6.3447686139435655,0.037136228342961014,0.8310509439696456,0.010685252677770778,0.18721902825752154,0.007523293701770285
5260,10.978451013565063,21.890653,6.348383440879257,0.03715738609459424,1.1448752889823228,0.014720254920688451,0.18348176130374821,0.007373113684296407
5310,11.079698085784912,22.094447,6.345308576924619,0.03713938877161985,1.0609931403076727,0.013641738663355723,0.18008974839434838,0.007236807510745983
5360,11.1808500289917,22.290533,6.345465205346634,0.037140305525121646,0.9243890516515969,0.011885349100599768,0.17678626671289482,0.007104058915908671
5410,11.279927015304565,22.492483,6.347137629243986,0.037150094300649535,0.9857833330487559,0.012674727194035599,0.17351473292241168,0.006972594129502369
5460,11.37942910194397,22.68825,6.344553626629994,0.037134970012129204,0.8735805224274829,0.011232077508906119,0.1706034792072726,0.006855606999811499
5510,11.47979998588562,22.895402999999998,6.343517528444916,0.03712890568084654,0.7875650279489546,0.010126131718969032,0.16692855492126565,0.006707932188160575
5560,11.5834059715271,23.101831999999998,6.3464392894088775,0.03714600688483415,1.085642797016687,0.01395867207431849,0.16376440536549572,0.006580782578177345
5610,11.681448936462402,23.298014,6.34787013532279,0.03715438169309207,1.1112171229659988,0.014287494436912483,0.1607360006767374,0.006459087801031039
5660,11.780086040496826,23.494432999999997,6.345341646521655,0.03713958232952266,0.9614317162004412,0.012361625836020648,0.15795832674149393,0.006347468501341884
5710,11.877867937088013,23.691841999999998,6.344011313133711,0.03713179582579447,0.8748395842815401,0.011248265919671025,0.15492104112999228,0.006225416849198614
5760,11.97645902633667,23.88141,6.3439902918701305,0.03713167278735258,0.917191244126646,0.011792803158996374,0.15214554608752645,0.00611388510711759
5810,12.075176000595093,24.086729,6.3423299572266965,0.03712195477079501,0.803881003847869,0.010335914676836278,0.14921202837802128,0.005996003311055736
5860,12.1735200881958,24.275416999999997,6.34940816225561,0.03716338383688173,1.665691881834284,0.0214166637675595,0.14637005277239493,0.005881800084100708
5910,12.272342920303345,24.479910999999998,6.347978589060554,0.037155016477906984,1.4227302811981206,0.01829278055362278,0.14376002506421873,0.0057769175558602635
5960,12.371515989303589,24.679126,6.34510376076702,0.037138189973041094,0.8934294715824164,0.011487285734885147,0.14162038479232497,0.00569093728808828
6010,12.471666097640991,24.87923,6.343136390550406,0.03712667486287005,0.8383600494140971,0.010779229634405205,0.13912627370956085,0.005590712805699317
6060,12.571330070495605,25.077697,6.343836186792732,0.0371307708031052,0.8552222442966145,0.010996035612821965,0.1360755219290167,0.005468120022957906
6110,12.671506881713867,25.275527,6.343169786670872,0.037126870331929816,0.949847175584937,0.012212677393652858,0.1335088879613507,0.0053649812483183386
6160,12.770442962646484,25.470881,6.345754023248803,0.03714199598985206,1.3021285125580766,0.016742141112496067,0.1311379915053104,0.005269708077950514
6210,12.871062994003296,25.674744999999998,6.34585735338205,0.03714260078596937,1.1122262259264355,0.014300468996641212,0.1289184152461718,0.005180515626486621
6260,12.971345901489258,25.874675,6.344917419933698,0.03713709931140204,1.0566881889747013,0.013586387673031856,0.12656824042784226,0.0050860751437357046
6310,13.082549095153809,26.099397999999997,6.344139954198566,0.03713254876798187,0.9976480256856672,0.01282727769613107,0.12422331575480276,0.004991845635186298
6360,13.194606065750122,26.320021,6.343571081843243,0.03712921913139925,0.887681697040182,0.01141338361881839,0.12196996891844532,0.004901296131646767
6410,13.293768882751465,26.521252999999998,6.34435791713382,0.037133824515266985,1.1896248034024646,0.015295622618970287,0.11989200058524457,0.004817794116818746
6460,13.391978025436401,26.717716,6.341452434527545,0.037116818589270566,0.801816611558818,0.010309371715307125,0.1179354853052986,0.00473917262615067
6510,13.490803956985474,26.914679,6.3412889632738505,0.03711586178435393,0.7875285948841492,0.010125663280173437,0.11552832458504125,0.004642442196266424
6560,13.589046001434326,27.11066,6.341078178498298,0.0371146280511743,0.792014613740861,0.010183342349488063,0.11345417055948104,0.0045590934572935105
6610,13.687911033630371,27.309331,6.341954317760898,0.037119756135379704,0.8122654696493047,0.010443718098884662,0.11138205564551783,0.004475826658898848
6660,13.786640882492065,27.506117999999997,6.346154548457936,0.037144340282690536,1.4705946527933125,0.018908197584875226,0.10953416409595841,0.004401570153105899
6710,13.90562891960144,27.74042,6.344073570731212,0.03713216022243327,0.9467149619843156,0.012172404900123734,0.10781221433864567,0.0043323745489809995
6760,14.005997896194458,27.938955999999997,6.345119715113382,0.0371382833545788,1.1024923994462328,0.01417531614504137,0.10581556628401614,0.004252140344830639
6810,14.104459047317505,28.130228,6.342157742708936,0.03712094679114364,0.8416458721870722,0.010821477160671049,0.1037393601406874,0.004168709142633623
6860,14.20688509941101,28.34275,6.342325276707303,0.037121927375495425,0.8934081011248648,0.011487010963837193,0.10178555819892768,0.0040901966859685415
6910,14.305043935775757,28.540498999999997,6.343786263099428,0.037130478597386274,1.057964264725262,0.01360279484028154,0.10078426339524355,0.00404996020487854
6960,14.404368877410889,28.735280999999997,6.341755168981321,0.03711859050823038,1.0236866804048175,0.0131620701743567,0.09847190488736884,0.003957039349768666
7010,14.504630088806152,28.933714,6.343636372117337,0.03712960127843641,1.4802568441895076,0.019032429387075188,0.0967173993297376,0.003886535508709883
7060,14.604373931884766,29.136132999999997,6.342966610794202,0.03712568113399229,0.973581723808277,0.012517844780561435,0.09499690575995194,0.003817398420680025
7110,14.70494794845581,29.333315,6.344913666739718,0.037137077343781605,1.0747583828185687,0.013818725520138703,0.09376055969407147,0.003767716533869605
7160,14.80468201637268,29.536296999999998,6.34383954578279,0.03713079046343158,1.5927384202337096,0.020478663303717108,0.09190411692701389,0.003693116402103671
7210,14.905240058898926,29.734965,6.343369972890394,0.037128042031263804,1.0430205420445902,0.01341065565320982,0.09042867499800149,0.0036338265795082965
7260,15.004669904708862,29.937323,6.343988640295232,0.03713166312060723,1.1257627467732267,0.01447451506045407,0.088653025000388,0.0035624730607558175
7310,15.1147620677948,30.156378,6.341726694943096,0.03711842384834888,0.942092078425955,0.012112966090410042,0.08740254311333541,0.0035122231337446582
7360,15.22851300239563,30.385517999999998,6.341677417244788,0.037118135423668965,0.9361588652602538,0.01203667969385803,0.08555163658548591,0.0034378454727070113
7410,15.337327003479004,30.602304,6.343449375188382,0.03712850677663885,1.0760086180564108,0.01383480044252455,0.08412989299406053,0.003380713488279712
7460,15.436316967010498,30.799595,6.343286388032854,0.03712755280517149,1.0769699566964954,0.013847160871632713,0.08272525046950793,0.0033242687008210913
7510,15.53532099723816,30.998566,6.341803856142073,0.03711887547646627,1.1074145241379516,0.014238602453088006,0.08133290591244074,0.0032683181004234158
7560,15.634768962860107,31.191226999999998,6.342463023275573,0.03712273361262147,0.8923665008594442,0.011473618569416595,0.079951926460123,0.003212824200510607
7610,15.735805988311768,31.398252999999997,6.342149777154357,0.037120900168379004,0.9351194470089778,0.012023315354724113,0.07877074733104382,0.0031653591667201277
7660,15.83621597290039,31.595678,6.343824938967712,0.0371307049690577,1.6064297622098114,0.020654699983025375,0.0773104503412608,0.0031066779351797257
7710,15.93645691871643,31.799174999999998,6.3422461554205904,0.03712146427489256,1.0674683523032276,0.013724993819753409,0.07590623476159221,0.0030502503042664987
7760,16.036072969436646,31.995292,6.3428825175807075,0.037125188932468724,0.9359126507609529,0.012033513986440147,0.07472547528673261,0.0030028021340500724
7810,16.13521695137024,32.194432,6.34072029253762,0.037112533327857314,0.8177969255619685,0.01051483889422416,0.07366282851452927,0.002960100257841596
7860,16.23430895805359,32.393492,6.341568023615425,0.03711749513762443,0.8724151472895313,0.011217093676803212,0.07199992686282476,0.002893277469370952
7910,16.333736896514893,32.592832,6.340081216450168,0.037108792785537144,0.7877253123432925,0.01012819257849423,0.0707111642675336,0.002841489253149177
7960,16.43404197692871,32.792981999999995,6.345636337996931,0.037141307172552,1.4707229176419645,0.01890984675250745,0.06953466483367407,0.0027942122703378098
8010,16.53250503540039,32.991678,6.342052057592298,0.03712032821119805,1.017665723912477,0.01308465561638121,0.06849179990116804,0.0027523053164798515
8060,16.635052919387817,33.196107999999995,6.341615224597686,0.0371177714071879,0.8406937627179251,0.010809235395796635,0.0674147845942909,0.002709026048606537
8110,16.735610961914062,33.393615,6.34237669487989,0.03712222832847171,0.9736221046495959,0.012518363977965593,0.06653514961226993,0.002673678400551274
8160,16.833877086639404,33.591854,6.342961726298608,0.037125652544810435,0.991940987711236,0.012753899351228233,0.064999624893394,0.002611974184083802
8210,16.933981895446777,33.786937,6.341753057067456,0.03711857814709946,1.080023390940395,0.013886420458145156,0.06382442302118234,0.002564749343073746
8260,17.0348060131073,33.991926,6.342981612230022,0.03712576893809989,0.9289299492230766,0.011943733773990993,0.06301510564108678,0.002532227369185328
8310,17.134557962417603,34.19378,6.341879607908192,0.03711931885510703,0.9930595754857513,0.012768281613951948,0.06180449061245042,0.0024835794699574754
8360,17.233601093292236,34.391585,6.342165178667645,0.037120990314158796,1.101278571975308,0.014159709336183062,0.06069620532718534,0.002439043635197503
8410,17.334152936935425,34.590463,6.3446214945581065,0.037135367246296264,1.1420991817908785,0.014684561071813837,0.059780581889309264,0.0024022498108331814
8460,17.43294906616211,34.787499,6.3418371056997085,0.03711907008768692,1.189861337451108,0.015298663859817182,0.058885318769776485,0.00236627415466567
8510,17.533020973205566,34.990674999999996,6.3439260750525595,0.03713129692330681,1.039520171950704,0.013365649580850129,0.05776716189477398,0.0023213416355003296
8560,17.63289189338684,35.190492,6.3407283271892805,0.037112580355050405,0.8801768850218536,0.011316890361338932,0.05666255644004128,0.002276953672706821
8610,17.740190982818604,35.40492,6.344322899664132,0.03713361955637416,0.9730802840472456,0.0125113975096833,0.05678519374278342,0.002281881785281217
8660,17.850779056549072,35.624625,6.342346540929874,0.037122051835987685,0.9654926644182225,0.012413839551838194,0.05493407848323802,0.0022074957364751485
8710,17.960412979125977,35.837451,6.3425178913812585,0.03712305475821802,1.008838541900788,0.012971159962580456,0.054060439260025246,0.0021723890246906205
8760,18.07351803779602,36.065028999999996,6.340689360399937,0.03711235228060437,0.8866064560594235,0.011399558688286432,0.053075166107110106,0.002132796364826721
8810,18.183310985565186,36.289183,6.3424535032907485,0.0371226778917037,0.8886105971476762,0.011425326968901807,0.05214073829268889,0.0020952468969311594
8860,18.306813955307007,36.536570999999995,6.343563729983588,0.0371291761006198,1.0526046520154297,0.01353388352205838,0.05146956189470572,0.0020682760424474045
8910,18.414443016052246,36.747662999999996,6.345344590907408,0.0371395995631506,1.106007942521578,0.01422051730428706,0.05056044809264392,0.0020317438042187336
8960,18.513109922409058,36.947345,6.348176911355371,0.03715617726760224,1.7979406049757807,0.02311705413873157,0.04998631090757439,0.0020086724171455976
9010,18.615750074386597,37.153934,6.341832916351649,0.03711904556723619,0.8569688117209235,0.011018492135352775,0.04919308806812276,0.0019767971935228243
9060,18.718183040618896,37.356214,6.341454492444303,0.037116830634353885,0.8339573398444645,0.010722621715769494,0.04877404086996357,0.0019599580122921694
9110,18.81787896156311,37.555845999999995,6.341667503249078,0.03711807739658699,0.9539521669202923,0.012265457394658346,0.04739491939299628,0.0019045387740971474
9160,18.918318033218384,37.758707,6.345566654620915,0.0371408993124832,1.3355089388451469,0.01717133055263474,0.04711015847511388,0.0018930958131975308
9210,19.01645803451538,37.955779,6.342338091597719,0.037122002381650206,1.2224138396015616,0.015717208250260684,0.046077603045175546,0.0018516031410312245
9260,19.115217924118042,38.15152,6.340168607690241,0.037109304290564984,0.8367024898625615,0.010757917532222865,0.045280169543008356,0.001819558714242603
9310,19.21942400932312,38.361357,6.346454739914546,0.03714609731736864,3.132606388473295,0.04027754380609755,0.04446519356003714,0.001786809352509202
9360,19.31746196746826,38.551987,6.344100750525472,0.03713231930704413,1.3269243127837478,0.01706095356639119,0.04445541226595691,0.0017864162965851654
9410,19.41609501838684,38.753921999999996,6.341943601790374,0.03711969341430152,1.0372206375973254,0.013336083275937827,0.04329280400402552,0.0017396975228791967
9460,19.51406192779541,38.949064,6.340954123031128,0.037113901948705265,0.9214092257763434,0.011847035935030455,0.04282384014296925,0.0017208524679983995
9510,19.612912893295288,39.145022,6.33994391989139,0.037107989182337764,0.7670343526774995,0.009862158187006146,0.04164164243506112,0.0016733465031777794
9560,19.71718192100525,39.354666,6.34202791129515,0.0371201868817881,1.1313376144430818,0.014546194023253868,0.04084516087091242,0.0016413403294949752
9610,19.820832014083862,39.562111,6.340015845162839,0.03710841016432571,0.8434840930319888,0.010845112118729884,0.04013574338176619,0.0016128327777909987
9660,19.92495894432068,39.768401999999995,6.339354889426519,0.0371045415593943,0.7585516138443229,0.009753091217658789,0.03939007612169212,0.001582868548975458
9710,20.028259992599487,39.977685,6.339268776703416,0.03710403753758626,0.7596953398977179,0.009767796696261941,0.03871001619437857,0.0015555407147504728
9760,20.129016876220703,40.174903,6.339210178994754,0.037103694562448525,0.7599664848784577,0.009771282947799872,0.03803981611027734,0.001528609092903204
9810,20.227597951889038,40.375189,6.339079202442876,0.03710292795054602,0.7602121331974846,0.009774441375544547,0.037386650795009746,0.0015023620038743671
9860,20.325610876083374,40.569109999999995,6.339058173235754,0.03710280486561021,0.7603584976564951,0.00977632325924725,0.0367542767302232,0.001476950399813334
9910,20.424526929855347,40.764631,6.33901646725314,0.03710256075853746,0.7601478769406425,0.0097736151995496,0.03613318318822084,0.001451992097357404
9960,20.522350072860718,40.957516999999996,6.338983471884186,0.0371023676350951,0.7601391750943766,0.009773503315402438,0.03552813386786881,0.0014276785231260307


==> minsurf/minsurf_fbfb_exact_extrares_eps.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy
0,0.0,0.0,12003.752348010306,1.0,1.295652625207828,1.0
1,0.08315896987915039,0.32785,1757.4345147783088,0.14640709536710944,0.46538694127304864,0.3591911382870842
2,0.1708989143371582,0.669374,417.3139501558008,0.03476529155693329,0.14865522338600348,0.11473385728073417
3,0.2603490352630615,1.0355969999999999,255.67141255651126,0.02129929085040565,0.06697871160119662,0.05169496074648323
4,0.3490588665008545,1.384583,221.9872080956422,0.01849315127968613,0.03620820804542516,0.027945922650075453
5,0.4349949359893799,1.730788,211.9166319801529,0.017654198940157188,0.0208531780041333,0.0160947290951449
6,0.5209569931030273,2.067808,208.51317727633003,0.017370666374243577,0.012103805844195573,0.009341860317115534
7,0.6058118343353271,2.412711,207.3262166589124,0.01727178390957707,0.007070573795399784,0.005457152370810529
8,0.6939349174499512,2.760089,206.8989688592732,0.01723619105600491,0.004224130968209419,0.00326023417544641
9,0.7790529727935791,3.089957,206.73550475775596,0.017222573305756647,0.0028145917074681734,0.0021723351249465506
10,0.864487886428833,3.43689,206.66381403585282,0.01721660094646226,0.002406847024374911,0.0018576329623758861
60,5.716933965682983,22.628747999999998,205.54328561818414,0.017123252767894212,0.001869576373798966,0.0014429611281797682
110,10.535146951675415,41.777808,205.00810568770842,0.017078668381698973,0.0014997864767067276,0.001157552917755371
160,15.11666989326477,59.919193,204.76058949895202,0.017058048480389745,0.0012609646319417076,0.0009732273970729181
210,19.963775873184204,79.164928,204.6448846256309,0.017048409421704873,0.001109053745327701,0.0008559807804578826
260,24.625155925750732,97.794919,204.5850460227593,0.0170434244302508,0.001018992901740759,0.0007864707576055027
310,29.31237483024597,116.51855499999999,204.542659508192,0.017039893324864885,0.0009684544955897823,0.0007474646187935121
360,33.98929190635681,135.220956,204.50033496547354,0.017036367382185346,0.0009415083956678059,0.000726667300594389
410,38.925145864486694,154.925948,204.45009916176247,0.0170321823738434,0.000934038693314095,0.0007209020960878857
460,43.63686990737915,173.754755,204.38189433869368,0.017026500415311483,0.0009419237790592455,0.0007269878984022875
510,48.32971000671387,192.50913,204.28370747598657,0.01701832073450331,0.0009693516152232964,0.0007481570263231693
560,53.06504583358765,211.437016,204.14259719431163,0.0170065652202621,0.0010218437440483671,0.0007886710713718186
610,58.05123591423035,231.353987,203.9393037513501,0.016989629395774253,0.0010691490076923313,0.0008251818326079765
660,62.78492593765259,250.27011099999999,203.65130643018455,0.01696563712129074,0.0011482335370953322,0.0008862202065242224
710,67.53442692756653,269.244658,203.2958208414229,0.016936022582565227,0.0012117477250359358,0.0009352412069875338
760,72.32224583625793,288.37488099999996,202.84848420517451,0.016898756182586346,0.0012616189568430297,0.0009737324127604502
810,77.34654092788696,308.355659,202.36537646479044,0.016858509789093885,0.0012893853855352815,0.0009951628703939522
860,82.13639283180237,327.485551,201.81450938304624,0.016812618548940506,0.0012605870443750835,0.0009729359705290453
910,86.80838298797607,346.15185199999996,201.29093724900733,0.016769001176733914,0.0011935547938462954,0.000921199687805861
960,91.4742968082428,364.69534,200.79399617716817,0.016727602365976084,0.0012181300651609662,0.0009401671724823412
1010,96.21833682060242,383.633132,200.3911085755994,0.016694038894330857,0.00097970057969805,0.0007561444793436837
1060,100.97532486915588,402.485528,200.01938570371766,0.01666307167165708,0.0010632096126677267,0.0008205977373736139
1110,105.75742888450623,421.531366,199.6636823653779,0.016633438992805723,0.0008959286794032211,0.0006914883372072901
1160,110.3248360157013,439.787767,199.3483769847366,0.016607171758069448,0.000928931690337295,0.0007169604508679867
1210,114.90495991706848,458.087409,199.01080335982655,0.01657904941639468,0.0009903896247125854,0.0007643944105417321
1260,119.48596692085266,476.386034,198.71396733938877,0.016554320813885068,0.0008591283044629113,0.0006630853731532428
1310,124.07088494300842,494.70683699999995,198.46851278202502,0.016533872661486752,0.0007823659031940386,0.0006038392451592061
1360,128.64597487449646,512.977004,198.31157012918896,0.016520798195412644,0.0006011218942614015,0.00046395297826450906
1410,133.50376796722412,532.215106,198.20832387119364,0.01651219703012682,0.0005548449478261443,0.0004282358843962091
1460,138.12203192710876,550.673847,198.09158567161353,0.01650247188783834,0.0005665984519223146,0.0004373073776865384
1510,142.83145785331726,569.470472,197.97917532583972,0.016493107287293873,0.0006020427779791334,0.0004646637271950599
1560,147.55310797691345,588.318622,197.8517733073924,0.016482493771223756,0.0005263863066019934,0.00040627116895437836
1610,152.4984269142151,608.0667199999999,197.7782230012131,0.016476366495014872,0.0004548127930742188,0.00035102988580852445
1660,157.3586618900299,627.4810289999999,197.73777366848526,0.016472996770985657,0.00033384518329701384,0.0002576656557489425
1710,162.20997285842896,646.8650719999999,197.7007103805706,0.01646990912915166,0.00035675069437632236,0.00027534439975305733
1760,167.24515390396118,666.9889039999999,197.65624322089957,0.016466204690874207,0.0003811162800492288,0.00029415004657447916
1810,172.07045602798462,686.26581,197.60460018763598,0.016461902450060968,0.0004050646121842087,0.00031263365218685426
1860,176.92528700828552,705.650313,197.58331037449315,0.016460128853561674,0.00027419742191571954,0.00021162880897318998
1910,181.66899299621582,724.529539,197.56167901798605,0.016458326804012505,0.00031252520425812,0.000241210644101454
1960,186.37646794319153,743.325563,197.52967775402533,0.016455660865643155,0.00036479895353987954,0.0002815561412391414
2010,191.08538103103638,762.086553,197.48022918522423,0.01645154143970304,0.0004412330567875302,0.0003405488849426401
2060,195.7638339996338,780.767803,197.44188520176087,0.016448347106601882,0.0002858401047630552,0.00022061476911468093
2110,200.4134600162506,799.324882,197.40998756792064,0.01644568980137636,0.0003581199478034193,0.0002764012057213062
2160,205.58850193023682,820.010599,197.37125247218987,0.016442462885774656,0.0003037993548303663,0.00023447593044596785
2210,211.43306589126587,841.5534779999999,197.3337861069294,0.01643934166466194,0.0003683747748328948,0.00028431600234963135
2260,216.57196283340454,861.905489,197.27522315121294,0.016434462943907078,0.0004553419694984659,0.0003514383104232334
2310,222.1195900440216,883.811924,197.21727795188005,0.016429635686758398,0.00040319124182912986,0.0003111877628191093
2360,227.23590683937073,904.2421479999999,197.15786975998222,0.016424686551673347,0.00035590679737242207,0.00027469307007758594
2410,232.47719597816467,925.2120699999999,197.13687585757293,0.016422937606693423,0.00010764326095846317,8.308034025801997e-5
2460,237.83371901512146,946.091509,197.13033575023212,0.01642239276811702,0.00010911943665625638,8.421967009772637e-5
2510,243.32241487503052,967.932461,197.12380444782323,0.01642184866305557,0.00011115801853917415,8.579307167408699e-5
2560,248.32215094566345,987.9215899999999,197.11730515173565,0.01642130722435381,0.00011197187576355582,8.642121629290495e-5
2610,253.3535919189453,1008.033771,197.1111289638887,0.016420792702921853,0.00010857090408900648,8.379630618321887e-5
2660,258.690376996994,1029.391216,197.10579912656075,0.01642034868865253,0.00010043468318896647,7.751667478993941e-5
2710,263.85518288612366,1050.023763,197.1017280957497,0.01642000954213459,8.845507208224647e-5,6.827066943815894e-5
2760,268.93720984458923,1070.3402939999999,197.09879080939152,0.016419764844787205,7.814654097928198e-5,6.031442337157844e-5
2810,274.2181308269501,1091.450286,197.09676877029383,0.016419596394202835,7.109047279240054e-5,5.486846660075831e-5
2860,279.1600739955902,1111.231638,197.0953221469278,0.016419475879939954,6.818733825189896e-5,5.2627793071434895e-5
2910,284.57801485061646,1132.689694,197.09448247767753,0.016419405929375668,6.584729891348821e-5,5.082172307019872e-5
2960,289.648334980011,1152.979631,197.09385706254554,0.016419353827739958,7.464924213069982e-5,5.761516681118581e-5
3010,295.436087846756,1175.543661,197.09247022018258,0.01641923829367005,9.442768271808204e-5,7.288040087360256e-5
3060,300.5682349205017,1196.0553459999999,197.08934710143782,0.016418978115131353,0.0001309800593149253,0.00010109195687687938
3110,305.6806478500366,1216.503739,197.0835388317712,0.016418494243963553,5.0417980282960554e-5,3.89131927046212e-5
3160,311.0290069580078,1237.859895,197.08306441684368,0.016418454721744687,4.452284776885783e-5,3.4363259798679595e-5
3210,316.1840560436249,1258.471263,197.08270792797896,0.016418425023625765,4.0053792162042096e-5,3.091398989417963e-5
3260,321.2535948753357,1278.743755,197.0825087347161,0.016418408429376145,3.5893221537933536e-5,2.7702812343066197e-5
3310,326.5991098880768,1300.1246469999999,197.08230875282825,0.016418391769428317,3.283529377609595e-5,2.534266757714402e-5
3360,331.5257668495178,1319.812326,197.08203252295914,0.0164183687574683,3.066968985164693e-5,2.367122888878289e-5
3410,336.6040840148926,1340.130565,197.08177777408258,0.016418347535031415,2.9124261303003382e-5,2.2478448880796063e-5
3460,341.6743469238281,1360.401688,197.08153265548364,0.0164183271148668,2.8132373069902978e-5,2.1712897826599496e-5
3510,346.7885248661041,1380.860647,197.08128634862177,0.01641830659571123,2.7669664220059175e-5,2.1355773670910324e-5
3560,352.06979298591614,1401.9701639999998,197.08102516033625,0.01641828483682468,2.7755145625596933e-5,2.142174922938538e-5
3610,356.97349786758423,1421.590813,197.08073371522912,0.016418260557324513,2.8460091597050344e-5,2.1965834856765893e-5
3660,362.07078886032104,1441.959101,197.08039213623036,0.016418232101306024,2.9928351794915432e-5,2.3099055420132232e-5
3710,367.59836292266846,1463.948848,197.07997181268414,0.01641819708529319,3.241545096839005e-5,2.5018627939097858e-5
3760,373.17951798439026,1486.143317,197.07942737085602,0.016418151729323465,3.636417499591297e-5,2.8066299784697312e-5
3810,378.30557203292847,1506.646466,197.07867984027348,0.016418089454581297,4.255567378816605e-5,3.2844971684705956e-5
3860,383.2002840042114,1526.2153799999999,197.07757572293903,0.01641799747356549,5.242417500324048e-5,4.0461597486310364e-5
3910,388.0791389942169,1545.7061059999999,197.07579090352885,0.01641784878510888,6.872760738971294e-5,5.304477917349857e-5
3960,393.04536294937134,1565.549875,197.07254777565797,0.01641757860893589,9.687691571437207e-5,7.477074782975307e-5
4010,397.9620349407196,1585.224307,197.0657716978888,0.01641701411230411,0.00014634965804233413,0.000112954394715836
4060,402.7492070198059,1604.344195,197.05992451981263,0.016416526999782403,7.900416028629722e-6,6.097634408267774e-6
4110,407.483834028244,1623.25721,197.06009989075127,0.01641654160945891,7.351172988840147e-6,5.673722142662266e-6
4160,412.14346289634705,1641.8786189999998,197.06024109278417,0.016416553372616695,6.945901358257927e-6,5.360928711230586e-6
4210,416.8011739253998,1660.509226,197.0603596911001,0.016416563252720225,6.618438546591214e-6,5.108189045292591e-6
4260,421.83765387535095,1680.619023,197.06046382477916,0.01641657192781415,6.337749380086721e-6,4.8915498311672235e-6
4310,426.6733100414276,1699.947942,197.06055843579043,0.016416579809600488,6.088071188562626e-6,4.698845253824168e-6
4360,431.46184396743774,1719.083928,197.0606465261139,0.01641658714816604,5.860825141111005e-6,4.523454070238081e-6
4410,436.3150758743286,1738.4935739999999,197.06072994598574,0.01641659409764895,5.650946785357254e-6,4.361467476246436e-6
4460,441.29076194763184,1758.3659169999999,197.0608098580814,0.01641660075490856,5.455191982918338e-6,4.2103816075264024e-6
4510,446.008661031723,1777.230349,197.0608870073954,0.016416607182008335,5.271325571705057e-6,4.0684713395764665e-6
4560,450.815153837204,1796.454647,197.06096187972508,0.01641661341941873,5.097712258805135e-6,3.934474534011337e-6
4610,455.8375599384308,1816.5456219999999,197.06103479668488,0.016416619493932572,4.933098579620852e-6,3.807423752048943e-6
4660,460.60669684410095,1835.606184,197.06110605666439,0.016416625430407887,4.776545424103031e-6,3.68659417746084e-6
4710,465.39790987968445,1854.784299,197.0611756892866,0.016416631231312487,4.627243139282845e-6,3.571360910522306e-6
4760,470.16768884658813,1873.842205,197.06124380873794,0.016416636906158934,4.484454273043553e-6,3.461154776979075e-6
4810,475.2190029621124,1894.049767,197.06131050763722,0.016416642462663045,4.347579649702125e-6,3.3555133259616986e-6
4860,479.76317501068115,1912.2283599999998,197.06137548742757,0.016416647875952862,4.216191857231361e-6,3.25410667581912e-6
4910,484.4519839286804,1930.871138,197.06143906735565,0.016416653172623957,4.0898657214653125e-6,3.1566066721080285e-6
4960,489.07392597198486,1949.361174,197.06150134822374,0.01641665836107389,3.968252495113537e-6,3.0627441475503614e-6
5010,493.708016872406,1967.875311,197.0615623525307,0.016416663443176986,3.8510511485138065e-6,2.972286763897138e-6
5060,498.2430989742279,1986.022033,197.06162210007332,0.016416668420582457,3.737998088250825e-6,2.8850310766369455e-6
5110,502.93451499938965,2004.7351409999999,197.06168060888635,0.01641667329479273,3.6288609014175267e-6,2.8007977067429185e-6
5160,507.5315480232239,2023.108935,197.06173789595942,0.01641667806722317,3.5234332420102962e-6,2.7194273939321686e-6
5210,512.1073849201202,2041.413981,197.06179397777072,0.016416682739246524,3.4215306153287055e-6,2.6407777430157083e-6
5260,516.6589510440826,2059.59552,197.06184887060311,0.016416687312219274,3.3229868933224493e-6,2.5647205344020577e-6
5310,521.2730708122253,2078.034326,197.06190259077616,0.01641669178750096,3.227651433162139e-6,2.491139500176145e-6
5360,525.9133608341217,2096.571729,197.0619551547539,0.016416696166463154,3.1353866960799113e-6,2.4199284862923675e-6
5410,530.5669038295746,2115.1436479999998,197.06200657922116,0.016416700450495827,3.046066280991071e-6,2.3509899349005444e-6
5460,535.2419500350952,2133.836995,197.06205688110143,0.01641670464100883,2.9595733017838625e-6,2.284233631918999e-6
5510,539.831207036972,2152.178836,197.0621060775599,0.016416708739432143,2.8757990486854745e-6,2.2195756738610277e-6
5560,544.8768110275269,2172.311232,197.06215418598563,0.016416712747214405,2.794641883896523e-6,2.1569376154725506e-6
5610,549.9125788211823,2192.435674,197.0622012239641,0.016416716665820612,2.716006329786405e-6,2.096245765990515e-6
5660,554.6610398292542,2211.438764,197.06224720925033,0.01641672049672989,2.639802315363757e-6,2.0374306075598946e-6
5710,559.395586013794,2230.3693949999997,197.06229460176314,0.01641672444487139,2.4631378147500743e-6,1.9010788592775606e-6
5760,564.2826080322266,2249.8861739999998,197.06233931031576,0.01641672816941946,2.35439162671106e-6,1.8171472668713238e-6
5810,569.0465068817139,2268.932602,197.062384273121,0.016416731915148624,2.2548196038261037e-6,1.7402964034935069e-6
5860,573.9955630302429,2288.729499,197.06242920727118,0.01641673565849061,2.1623234827091473e-6,1.668906804678686e-6
5910,578.7733619213104,2307.8226179999997,197.06247388208033,0.016416739380227603,2.0757022355567976e-6,1.6020515029820175e-6
5960,583.5299158096313,2326.852538,197.06251811147345,0.016416743064858193,1.994169265873577e-6,1.5391233939372477e-6
6010,588.2385468482971,2345.669019,197.0625617474069,0.01641674670004927,1.9171576970377283e-6,1.4796849554719254e-6
6060,593.0286998748779,2364.804753,197.06260467381833,0.016416750276132,1.8442312619853778e-6,1.423399471513096e-6
6110,597.9652688503265,2384.562656,197.06264680123908,0.016416753785652983,1.7750383355610964e-6,1.369995553612507e-6
6160,602.6749320030212,2403.394148,197.0626880621137,0.01641675722298436,1.7092857343505952e-6,1.319246919348015e-6
6210,607.4882488250732,2422.6217619999998,197.06272840681612,0.016416760583991927,1.6467226113778625e-6,1.2709599620606035e-6
6260,612.2361419200897,2441.5932869999997,197.06276780035006,0.016416763865760225,1.587129997234561e-6,1.2249656785745168e-6
6310,616.9471600055695,2460.4406089999998,197.06280621960917,0.016416767066364336,1.5303137272600373e-6,1.1811142103112466e-6
6360,621.7426910400391,2479.61041,197.06284365110696,0.016416770184680733,1.4760995038692419e-6,1.1392710323359007e-6
6410,626.7328128814697,2499.550084,197.06288008916164,0.016416773220236085,1.4243293538144204e-6,1.0993142190299289e-6
6460,631.0523149967194,2516.8225589999997,197.06291553434687,0.01641677617307818,1.3748590219304048e-6,1.0611324325529552e-6
6510,635.7608768939972,2535.634948,197.06294999228237,0.016416779043675184,1.327556006620923e-6,1.0246234066079074e-6
6560,640.3416469097137,2553.9485959999997,197.06298347260315,0.01641678183282976,1.2822980430271705e-6,9.89692775732604e-7
6610,644.9153850078583,2572.22323,197.06301598813022,0.01641678454160999,1.2389719042697553e-6,9.562531500841277e-7
6660,649.436117887497,2590.304741,197.063047554197,0.016416787171293263,1.1974724321055184e-6,9.242233672883108e-7
6710,654.192430973053,2609.221062,197.06307818807997,0.016416789723318836,1.15770173633477e-6,8.935278745327821e-7
6760,658.7665429115295,2627.52792,197.06310790855505,0.016416792199250883,1.1195685206083016e-6,8.640962082168577e-7
6810,663.3920929431915,2645.979624,197.06313673550636,0.016416794600745886,1.0829875046875744e-6,8.35862548045128e-7
6860,667.9406340122223,2664.191237,197.06316468962925,0.016416796929527928,1.0478789220127704e-6,8.087653292445469e-7
6910,672.4987490177155,2682.399204,197.06319179217056,0.01641679918736702,1.0141680771384633e-6,7.827469009880535e-7
6960,677.217808008194,2701.1686999999997,197.06321806472855,0.016416801376062457,9.817849519232005e-7,7.577532224470414e-7
7010,681.958557844162,2720.097433,197.06324352908155,0.016416803497428533,9.50663852020266e-7,7.337335899487532e-7
7060,686.6479489803314,2738.781932,197.06326820704936,0.016416805553282992,9.207430874253119e-7,7.106403904191689e-7
7110,691.2933299541473,2757.312982,197.06329212037647,0.016416807545437315,8.919646822834702e-7,6.884288774087078e-7
7160,696.010449886322,2776.165999,197.06331529065184,0.016416809475690013,8.642741100009511e-7,6.67056966648231e-7
7210,700.7751789093018,2795.17121,197.0633377392198,0.016416811345819227,8.376200507807075e-7,6.464850489122035e-7
7260,705.8260548114777,2815.215874,197.06335948713377,0.016416813157578862,8.119541689773028e-7,6.266758181785508e-7
7310,710.4939618110657,2833.860703,197.0633805551072,0.016416814912694498,7.872309082830006e-7,6.075941135508644e-7
7360,715.9803249835968,2855.646126,197.06340096346815,0.01641681661285961,7.634073029957268e-7,5.892067735927854e-7
7410,720.8635449409485,2875.1424589999997,197.0634207321368,0.016416818259733693,7.404428037849501e-7,5.714825018520531e-7
7460,725.7203969955444,2894.551398,197.06343988060559,0.01641681985494061,7.182991168026015e-7,5.543917426844123e-7
7510,730.8748288154602,2915.1106569999997,197.06345842791663,0.01641682140006671,6.969400547764244e-7,5.379065663257019e-7
7560,736.1812119483948,2936.30439,197.06347639265758,0.01641682289666048,6.763313993657998e-7,5.220005626564555e-7
7610,741.0174748897552,2955.6320499999997,197.0634937929435,0.01641682434623103,6.564407735324659e-7,5.066487426961144e-7
7660,745.6908040046692,2974.331646,197.0635106464229,0.01641682575024862,6.372375233514645e-7,4.918274473833209e-7
7710,750.4284570217133,2993.268385,197.06352697027594,0.016416827110144472,6.186926083494101e-7,4.775142629376984e-7
7760,755.1936168670654,3012.315501,197.06354278120457,0.016416828427309984,6.007784998696316e-7,4.6368794241686837e-7
7810,760.1297438144684,3032.053809,197.06355809544996,0.016416829703098167,5.834690866157773e-7,4.503283328138871e-7
7860,764.9148309230804,3051.190236,197.06357292878607,0.016416830938823103,5.667395870108489e-7,4.37416307414915e-7
7910,769.720340013504,3070.399672,197.06358729653215,0.016416832135761,5.505664676815471e-7,4.2493370288447034e-7
7960,774.3514459133148,3088.859396,197.06360121355104,0.01641683329515004,5.349273677734308e-7,4.128632608509756e-7
8010,779.0403099060059,3107.587882,197.06361469426642,0.016416834418191816,5.198010285068955e-7,4.011885735372298e-7
8060,783.8072559833527,3126.610565,197.0636277526662,0.01641683550605163,5.051672275879744e-7,3.898940331378895e-7
8110,788.3449339866638,3144.755104,197.0636404023095,0.01641683655985905,4.910067182026328e-7,3.789647847345451e-7
8160,792.9091148376465,3162.979466,197.06365265633747,0.016416837580708832,4.773011721259353e-7,3.683866823867039e-7
8210,797.5100839138031,3181.384559,197.0636645274885,0.016416838569662175,4.640331267355293e-7,3.581462482361709e-7
8260,802.124312877655,3199.8115869999997,197.06367602809414,0.01641683952774639,4.5118593554647715e-7,3.4823063432924786e-7
8310,806.7401669025421,3218.2589009999997,197.06368717010946,0.01641684045595742,4.3874372215419417e-7,3.3862758706934885e-7
8360,811.7163648605347,3238.1506099999997,197.06369796509952,0.016416841355258716,4.2669133708156376e-7,3.293254139110942e-7
8410,816.5894129276276,3257.639002,197.0637084242675,0.01641684222658359,4.1501431757351203e-7,3.2031295232928814e-7
8460,821.3880999088287,3276.818874,197.06371855845487,0.01641684307083521,4.036988499967284e-7,3.1157954079857897e-7
8510,826.1067988872528,3295.691685,197.06372837815834,0.01641684388888803,3.927317346222483e-7,3.0311499161224057e-7
8560,831.103483915329,3315.670189,197.06373789353088,0.01641684468158787,3.8210035268517604e-7,2.949095654584774e-7
8610,835.9405689239502,3335.020196,197.06374711440293,0.01641684544975367,3.7179263558900813e-7,2.869539476519573e-7
8660,840.6884028911591,3353.985236,197.06375605028177,0.01641684619417746,3.6179703593297054e-7,2.792392257723684e-7
8710,845.491888999939,3373.202128,197.0637647103648,0.016416846915625456,3.5210250049677423e-7,2.7175686881373435e-7
8760,850.2939958572388,3392.405074,197.0637731035518,0.016416847614839063,3.4269844468878934e-7,2.644987074632131e-7
8810,855.041985988617,3411.369961,197.06378123844547,0.016416848292534956,3.33574728774911e-7,2.574569157542549e-7
8860,859.7671990394592,3430.284835,197.06378912337095,0.01641684894940668,3.247216353671064e-7,2.506239936919973e-7
8910,864.5768148899078,3449.517863,197.0637967663817,0.016416849586125142,3.1612984843068506e-7,2.439927510508278e-7
8960,869.0571548938751,3467.414488,197.06380417525887,0.016416850203338572,3.0779043329398784e-7,2.3755629194562624e-7
9010,873.6573369503021,3485.823758,197.06381135754106,0.01641685080167499,2.996948181335901e-7,2.3130800054182564e-7
9060,878.4416139125824,3504.964467,197.0638183204994,0.016416851381740136,2.918347762432111e-7,2.2524152737034713e-7
9110,883.4601719379425,3525.027243,197.06382507117874,0.016416851944120892,2.8420240960206146e-7,2.1935077664545636e-7
9160,888.1037428379059,3543.604943,197.06383161638465,0.016416852489384216,2.7679013309876996e-7,2.1362989408860393e-7
9210,892.9013760089874,3562.786546,197.06383796270384,0.01641685301807883,2.695906598890865e-7,2.0807325562732765e-7
9260,897.686206817627,3581.8990479999998,197.0638441164993,0.016416853530734812,2.6259698738957376e-7,2.0267545658501802e-7
9310,902.4417760372162,3600.897109,197.06385008392348,0.016416854027864712,2.5580238421340653e-7,1.974313015978143e-7
9360,907.163213968277,3619.6831859999998,197.06385587092745,0.01641685450996429,2.492003776154882e-7,1.9233579492459674e-7
9410,911.9262590408325,3638.6871579999997,197.06386148326717,0.01641685497751307,2.42784741853778e-7,1.8738413146412165e-7
9460,916.965234041214,3658.5789379999997,197.0638669265032,0.016416855430974275,2.365494869611064e-7,1.8257168808897592e-7
9510,921.9417970180511,3678.1059659999996,197.06387220601323,0.016416855870795912,2.304888482645111e-7,1.778940155564766e-7
9560,926.5099489688873,3696.381108,197.0638773270024,0.01641685629741161,2.2459727635125133e-7,1.7334683076432234e-7
9610,931.2379858493805,3715.241373,197.0638822944948,0.016416856711239908,2.1886942765905022e-7,1.6892600948803131e-7
9660,936.0580639839172,3734.489044,197.06388711335217,0.016416857112685826,2.133001554494985e-7,1.6462757941410746e-7
9710,940.5778858661652,3752.553891,197.0638917882781,0.016416857502141207,2.0788450135339133e-7,1.604477136146317e-7
9760,945.626809835434,3772.6814299999996,197.0638963238207,0.01641685787998494,2.0261768719650018e-7,1.563827242382961e-7
9810,950.5932369232178,3792.562521,197.063900724371,0.01641685824658283,1.9749510743976098e-7,1.5242905667565175e-7
9860,955.2772998809814,3811.276461,197.06390499418262,0.016416858602289235,1.925123217345491e-7,1.4858328381318206e-7
9910,960.0885798931122,3830.506422,197.0639091373675,0.016416858947446714,1.876650481402526e-7,1.4484210079854572e-7
9960,964.8539988994598,3849.5767699999997,197.06391315789622,0.01641685928238604,1.829491564282483e-7,1.4120231987250634e-7
10010,969.5484750270844,3868.346747,197.0639170596158,0.016416859607427697,1.7836066182040295e-7,1.3766086553623365e-7
10060,974.500293970108,3888.145698,197.06392084624312,0.016416859922881336,1.738957190445664e-7,1.3421476996326296e-7
10110,979.4126808643341,3907.7035699999997,197.0639245213772,0.016416860229046773,1.695506166273487e-7,1.308611685945931e-7
10160,984.1462059020996,3926.6511219999998,197.06392808848972,0.016416860526213224,1.6532177145775296e-7,1.2759729594283395e-7
10210,988.8974418640137,3945.630206,197.06393155094713,0.016416860814661146,1.6120572365938934e-7,1.244204816345209e-7
10260,993.7465410232544,3965.002658,197.0639349120013,0.01641686109466144,1.5719913161755155e-7,1.213281465719534e-7
10310,998.7227969169617,3984.917676,197.06393817480125,0.01641686136647644,1.5329876732819867e-7,1.1831779934348446e-7
10360,1003.4379019737244,4003.771777,197.06394134238812,0.0164168616303595,1.4950151189298582e-7,1.1538703274653202e-7
10410,1008.2678289413452,4023.0907159999997,197.06394441770985,0.016416861886556198,1.458043512108061e-7,1.1253352046226008e-7
10460,1013.0789549350739,4042.33949,197.06394740360838,0.01641686213530329,1.4220437198243237e-7,1.0975501397191412e-7
10510,1018.0891659259796,4062.3362089999996,197.06395030284665,0.016416862376830956,1.3869875769780926e-7,1.0704933945976563e-7
10560,1022.8695139884949,4081.454105,197.06395311808743,0.016416862611361018,1.352847849906064e-7,1.0441439499951321e-7
10610,1027.6964490413666,4100.745655,197.06395585191024,0.01641686283910837,1.319598200540082e-7,1.0184814778794687e-7
10660,1032.5210299491882,4120.027736999999,197.06395850681082,0.016416863060280926,1.2872131520103452e-7,9.93486314901628e-8
10710,1037.4576978683472,4139.779146,197.06396108520903,0.016416863275080275,1.2556680568963806e-7,9.69139437891361e-8
10760,1042.2497928142548,4158.948837,197.0639635894325,0.01641686348370033,1.22493906500926e-7,9.454224389911415e-8
10810,1047.0507609844208,4178.127346,197.0639660217495,0.016416863686330052,1.1950030943761196e-7,9.223175032616758e-8
10860,1051.778352022171,4197.025592999999,197.0639683843489,0.01641686388315179,1.165837802376945e-7,8.998073864049322e-8
10910,1056.6018450260162,4216.310880999999,197.06397067934418,0.016416864074341612,1.137421558781804e-7,8.778753939539596e-8
10960,1061.6930179595947,4236.667230999999,197.0639729087912,0.016416864260070788,1.1097334190223954e-7,8.565053606435518e-8
11010,1066.4028010368347,4255.503693,197.06397507466926,0.016416864440504206,1.0827530998005879e-7,8.356816315846309e-8
11060,1071.0902190208435,4274.252563,197.06397717890252,0.016416864615802162,1.0564609540821389e-7,8.153890429641033e-8
11110,1075.8686459064484,4293.3297059999995,197.06397922334884,0.01641686478611943,1.0308379493710975e-7,7.95612905276788e-8
11160,1080.5447409152985,4312.020409,197.0639812098093,0.016416864951606058,1.0058656450321234e-7,7.763389858225143e-8
11210,1085.321760892868,4331.048267,197.063983140024,0.016416865112407,9.815261705955456e-8,7.575534919617091e-8
11260,1089.914836883545,4349.404202,197.063985015682,0.016416865268662973,9.578022062407351e-8,7.392430560522345e-8
11310,1094.5863678455353,4368.07918,197.06398683841704,0.016416865420510077,9.346769636468286e-8,7.213947206697493e-8
11360,1099.116014957428,4386.194635,197.06398860980948,0.016416865568079968,9.121341658160546e-8,7.039959230351149e-8
11410,1104.0086460113525,4405.387674,197.0639903313934,0.016416865711500448,8.901580309639859e-8,6.870344825807002e-8
11460,1108.6059839725494,4423.751411,197.0639920046503,0.016416865850894934,8.687332539477151e-8,6.704985866164295e-8
11510,1113.2869489192963,4442.423415,197.06399363101633,0.01641686598638307,8.478449906930427e-8,6.543767783105019e-8
11560,1117.780117034912,4460.403238,197.06399521188158,0.016416866118080662,8.274788417639913e-8,6.386579440081483e-8
11610,1122.3573858737946,4478.688692,197.06399674859682,0.016416866246100233,8.076208369634981e-8,6.233313013462636e-8
11660,1126.950695991516,4497.063904,197.06399824246387,0.01641686637055024,7.882574215432493e-8,6.083863886099945e-8
11710,1131.5300569534302,4515.347288,197.06399969474893,0.01641686649153616,7.693754413671384e-8,5.938130532817216e-8
11760,1136.2397708892822,4534.18956,197.06400110667585,0.016416866609159957,7.509621295524384e-8,5.7960144173055724e-8
11810,1140.9380478858948,4552.918234,197.06400247942923,0.016416866723520315,7.330050937463174e-8,5.65741989392211e-8
11860,1145.6628458499908,4571.793401,197.06400381416478,0.016416866834713505,7.154923030791138e-8,5.5222541069937314e-8
11910,1150.3560450077057,4590.40311,197.06400511198976,0.01641686694283178,6.984120772221986e-8,5.390426906364431e-8
11960,1155.5248908996582,4610.9304139999995,197.064006373983,0.01641686704796501,6.817530732528699e-8,5.261850746017004e-8
12010,1160.547763824463,4630.851611,197.0640076011957,0.016416867150200763,6.655042759265479e-8,5.136440608992694e-8
12060,1165.5276110172272,4650.757836,197.06400879463817,0.016416867249623216,6.496549860375227e-8,5.014113917558075e-8
12110,1170.31178689003,4669.875089,197.06400995529162,0.0164168673463141,6.341948109932101e-8,4.89479046045604e-8
12160,1175.0998950004578,4688.989482,197.0640110841083,0.016416867440352752,6.191136538794996e-8,4.778392308510865e-8
12210,1179.8759469985962,4708.073843,197.06401218200944,0.016416867531815912,6.04401704789938e-8,4.6648437477058285e-8
12260,1184.9394040107727,4728.323682,197.06401324989363,0.016416867620778444,5.900494308063339e-8,4.55407120185233e-8
12310,1189.737890958786,4747.490895999999,197.06401428862475,0.01641686770731231,5.7604756819317235e-8,4.4460031723454575e-8
12360,1194.448383808136,4766.33876,197.0640152990385,0.016416867791487138,5.6238711285468356e-8,4.340570164510525e-8
12410,1199.1870679855347,4785.303052,197.06401628195715,0.016416867873371422,5.490593123585383e-8,4.2377046260410034e-8
12460,1203.8369970321655,4803.882067,197.06401723816697,0.016416867953030663,5.360556583953428e-8,4.137340888800015e-8
12510,1208.8529670238495,4823.9476509999995,197.0640181684307,0.016416868030528407,5.233678790983474e-8,4.039415109542938e-8
12560,1213.527559041977,4842.646021,197.06401907349402,0.016416868105926775,5.109879309416031e-8,3.9438652073864206e-8
12610,1218.2667770385742,4861.600716999999,197.06401995407873,0.016416868179285893,4.989079924621482e-8,3.8506308153554765e-8
12660,1223.088506937027,4880.865024,197.0640208108786,0.016416868250663564,4.8712045692565965e-8,3.759653223776115e-8
12710,1227.7573878765106,4899.533398,197.06402164457415,0.016416868320116476,4.756179261949636e-8,3.670875332951782e-8
12760,1232.2862119674683,4917.657336,197.0640224558196,0.01641686838769913,4.643932037060734e-8,3.584241598951593e-8
12810,1237.3984639644623,4938.063376,197.0640232452516,0.016416868453464566,4.534392887527652e-8,3.499697989498008e-8
12860,1241.9856479167938,4956.3911419999995,197.06402401348888,0.016416868517464326,4.4274937045688005e-8,3.4171919374289176e-8
12910,1246.5532429218292,4974.676509,197.06402476112865,0.016416868579748164,4.3231682194246324e-8,3.336672295732954e-8
12960,1251.3082048892975,4993.693405,197.0640254887573,0.01641686864036493,4.2213519473884314e-8,3.258089294351802e-8
13010,1256.0389168262482,5012.594067,197.06402619693503,0.016416868699361292,4.121982141364223e-8,3.1813945043356356e-8
13060,1260.994999885559,5032.4296509999995,197.06402688620648,0.016416868756782624,4.0249977247754095e-8,3.1065407860612204e-8
13110,1265.7376790046692,5051.3779349999995,197.06402755710448,0.016416868812673315,3.930339260352826e-8,3.033482265142158e-8
13160,1270.5283789634705,5070.542937,197.0640282101474,0.016416868867076547,3.837948886469448e-8,2.962174283291268e-8
13210,1275.3371198177338,5089.7458289999995,197.06402884582832,0.016416868920033398,3.747770279851346e-8,2.892573369540457e-8
13260,1280.127377986908,5108.920723,197.06402946463956,0.01641686897158488,3.6597486073941115e-8,2.8246372030520704e-8
13310,1285.1674480438232,5129.088605999999,197.0640300670484,0.016416869021769927,3.573830482163096e-8,2.7583245791593554e-8
13360,1289.9064679145813,5148.016121,197.0640306535089,0.016416869070626356,3.489963921513915e-8,2.6935953770433728e-8
13410,1294.6729259490967,5167.080187,197.06403122446542,0.016416869118191194,3.4080983078569695e-8,2.63041052945059e-8
13460,1299.7219529151917,5187.278257999999,197.06403178035274,0.016416869164500657,3.328184348592602e-8,2.568731991770362e-8
13510,1304.4371960163116,5206.133113,197.06403232158218,0.01641686920958901,3.2501740355043004e-8,2.5085227106941254e-8
13560,1309.1627898216248,5225.01157,197.06403284856333,0.01641686925349038,3.174020611828244e-8,2.449746598799287e-8
13610,1313.9680860042572,5244.2224049999995,197.0640333616896,0.016416869296237535,3.099678535268456e-8,2.3923685060038796e-8
13660,1318.9211139678955,5264.049397,197.06403386133772,0.01641686933786186,3.027103442594326e-8,2.336354192242513e-8
13710,1323.6718459129333,5283.041196,197.06403434788635,0.016416869378394906,2.9562521160684887e-8,2.281670301555013e-8
13760,1328.3105778694153,5301.579761999999,197.06403482169233,0.016416869417866395,2.8870824515465494e-8,2.2282843374654142e-8
13810,1332.7943308353424,5319.508204,197.06403528310153,0.016416869456305144,2.8195534283848903e-8,2.176164639756449e-8
13860,1337.6236279010773,5338.818961999999,197.06403573245927,0.016416869493739914,2.7536250793525525e-8,2.125280361247182e-8
13910,1342.2003469467163,5357.12191,197.06403617009315,0.016416869530198004,2.6892584589809857e-8,2.0756014433649742e-8
13960,1346.9550049304962,5376.1279589999995,197.06403659632196,0.01641686956570597,2.6264156162229894e-8,2.0270985950433292e-8
14010,1351.660048007965,5394.955242999999,197.06403701145842,0.01641686960028986,2.5650595661697684e-8,1.9797432708927846e-8
14060,1356.4571030139923,5414.110618,197.06403741580368,0.016416869633974766,2.505154264930517e-8,1.9335076518126763e-8
14110,1361.5306549072266,5434.395374,197.06403780965155,0.016416869666785162,2.4466645860643075e-8,1.8883646268009935e-8
14160,1366.2591910362244,5453.3012929999995,197.06403819328844,0.016416869698744906,2.3895562879807117e-8,1.844287767793792e-8
14210,1371.0205998420715,5472.352808,197.06403856698904,0.01641686972987689,2.3337959948049958e-8,1.8012513148967265e-8
14260,1375.7999198436737,5491.461381,197.06403893102174,0.016416869760203467,2.2793511768608154e-8,1.7592301613213634e-8
14310,1380.5508699417114,5510.460253,197.06403928564873,0.016416869789746477,2.2261901160444795e-8,1.7181998266606294e-8
14360,1385.3419058322906,5529.59894,197.06403963112427,0.016416869818527104,2.174281896679857e-8,1.678136449830519e-8
14410,1390.0828669071198,5548.4065709999995,197.06403996769558,0.016416869846565946,2.1235963748965723e-8,1.639016765435827e-8
14460,1394.8074688911438,5567.213025,197.06404029560113,0.016416869873882866,2.074104163754096e-8,1.6008180922887422e-8
14510,1399.2769799232483,5585.089777,197.0640406150729,0.016416869900497195,2.025776607085303e-8,1.5635183132209994e-8
14560,1403.8292469978333,5603.288772,197.0640409263372,0.016416869926427775,1.978585766941539e-8,1.5270958653938325e-8
14610,1408.4282038211823,5621.674779999999,197.06404122961516,0.016416869951693037,1.932504398014018e-8,1.491529720556107e-8
14660,1413.4553909301758,5641.72066,197.064041525123,0.016416869976310994,1.887505931120634e-8,1.4567993722992461e-8
14710,1420.403776884079,5665.897067,197.06404181306058,0.016416870000298293,1.843564460436472e-8,1.4228848262015884e-8
14760,1425.5937898159027,5686.318721,197.06404209363706,0.016416870023672356,1.8006547152814943e-8,1.3897665780537912e-8
14810,1430.4967908859253,5705.87958,197.06404236704654,0.01641687004644936,1.7587520554369628e-8,1.3574256102439894e-8
14860,1435.5776908397675,5726.119196,197.0640426334764,0.016416870068644906,1.71783244650395e-8,1.3258433727392036e-8
14910,1440.5666308403015,5746.061755,197.0640428931172,0.016416870090274874,1.6778724482295206e-8,1.295001774075349e-8
14960,1445.6091208457947,5765.891395,197.06404314614588,0.016416870111354006,1.63884919400807e-8,1.2648831655361265e-8
15010,1450.5243639945984,5785.528343999999,197.0640433927371,0.01641687013189685,1.600740381053779e-8,1.2354703335680069e-8
15060,1455.3392748832703,5804.765477999999,197.06404363306484,0.016416870151917902,1.5635242560321845e-8,1.2067464886905075e-8
15110,1460.4857988357544,5825.249062,197.06404386728934,0.01641687017143051,1.5271795932562364e-8,1.1786952486676516e-8
15160,1465.3636348247528,5844.747037,197.06404409557265,0.01641687019044817,1.4916856900016467e-8,1.1513006348922994e-8
15210,1470.1564588546753,5863.897422,197.06404431807786,0.016416870208984476,1.4570223503237862e-8,1.1245470598958373e-8
15260,1475.0053069591522,5883.262723,197.06404453494787,0.01641687022705133,1.4231698704730918e-8,1.098419316091618e-8
15310,1479.9237048625946,5902.9241919999995,197.06404474633766,0.016416870244661638,1.3901090235684306e-8,1.0729025639456806e-8
15360,1484.506583929062,5921.227037,197.0640449523871,0.016416870261827057,1.3578210553836645e-8,1.0479823287247726e-8
15410,1489.1777758598328,5939.889271999999,197.0640451532389,0.016416870278559474,1.3262876635422522e-8,1.0236444844384969e-8
15460,1493.75341796875,5958.181409,197.0640453490248,0.016416870294869865,1.2954909951057366e-8,9.99875251978079e-9
15510,1498.7410719394684,5978.104136999999,197.06404553988276,0.016416870310769723,1.2654136244411114e-8,9.766611820341381e-9
15560,1503.433602809906,5996.821226999999,197.06404572593797,0.016416870326269477,1.2360385507205241e-8,9.53989153166929e-9
15610,1508.1219189167023,6015.546238999999,197.06404590731563,0.016416870341379557,1.207349186352215e-8,9.318463628772035e-9
15660,1513.2600219249725,6036.007979,197.06404608414016,0.01641687035611033,1.1793293408053948e-8,9.10220315122061e-9
15710,1517.997123003006,6054.9398869999995,197.06404625652684,0.016416870370471397,1.1519632185692907e-8,8.890988187397152e-9
15760,1522.8000190258026,6074.102169,197.06404642459287,0.01641687038447252,1.125235400275112e-8,8.684699728792041e-9
15810,1527.5594239234924,6093.116325,197.0640465884512,0.01641687039812311,1.0991308429281858e-8,8.48322167179556e-9
15860,1532.3246049880981,6112.153797,197.06404674820703,0.016416870411431937,1.073634859538244e-8,8.286440660482037e-9
15910,1537.11581492424,6131.303524,197.0640469039694,0.016416870424408075,1.0487331256319275e-8,8.09424613687412e-9
15960,1542.1288678646088,6151.334103,197.0640470558436,0.0164168704370603,1.0244116505072882e-8,7.906530119081636e-9
16010,1546.9396829605103,6170.559795,197.06404720392578,0.016416870449396628,1.0006567845791957e-8,7.723187257994297e-9
16060,1551.7237508296967,6189.676558,197.06404734832006,0.016416870461425724,9.774552066788936e-9,7.544114739258185e-9
16110,1556.384094953537,6208.303908,197.06404748911353,0.016416870473154845,9.547939123399777e-9,7.369212192865544e-9
16160,1561.0840289592743,6227.079989999999,197.0640476264034,0.016416870484592092,9.32660207166117e-9,7.1983816419660664e-9
16210,1565.8604600429535,6246.155538999999,197.06404776027907,0.016416870495744907,9.110417034457523e-9,7.0315274767387395e-9
16260,1570.6568958759308,6265.300907,197.0640478908263,0.016416870506620444,8.899263067770878e-9,6.868556351161948e-9
16310,1575.6335718631744,6285.198676,197.06404801813338,0.01641687051722605,8.693022134853425e-9,6.7093771630795165e-9
16360,1580.4482698440552,6304.42887,197.06404814228372,0.01641687052756868,8.491579011113473e-9,6.55390098079058e-9
16410,1585.2892370224,6323.758736,197.06404826335293,0.016416870537654626,8.294821194616462e-9,6.4020409739732044e-9
16460,1590.0414609909058,6342.754467,197.0640483814272,0.016416870547491073,8.102638892135468e-9,6.253712402918006e-9
16510,1595.112893819809,6363.024727999999,197.06404849657687,0.01641687055708388,7.914924905278411e-9,6.1088325306397806e-9
16560,1599.9268808364868,6382.260676999999,197.06404860888074,0.016416870566439607,7.731574599370245e-9,5.967320598860415e-9
16610,1604.7001638412476,6401.334543999999,197.06404871840903,0.016416870575564114,7.552485820261992e-9,5.829097763801113e-9
16660,1609.4208040237427,6420.195067,197.06404882523503,0.0164168705844635,7.377558827212582e-9,5.694087044379809e-9
16710,1614.2435410022736,6439.465088,197.06404892942075,0.016416870593142927,7.206696256272222e-9,5.562213293950019e-9
16760,1618.8121190071106,6457.715542,197.06404903104163,0.016416870601608687,7.039803073650221e-9,5.433403164309575e-9
16810,1623.5843498706818,6476.794484,197.0640491301555,0.016416870609865592,6.87678643708209e-9,5.307584998702122e-9
16860,1628.6113119125366,6496.882024,197.06404922683458,0.016416870617919663,6.717555773296141e-9,5.184688891606743e-9
16910,1633.392469882965,6515.990543,197.06404932113324,0.016416870625775428,6.5620226040076736e-9,5.06464655443823e-9
16960,1638.1405789852142,6534.944941,197.06404941311186,0.016416870633437917,6.410100580375378e-9,4.947391342140932e-9
17010,1642.9438109397888,6554.145592,197.06404950283283,0.01641687064091233,6.2617053584607446e-9,4.832858157066862e-9
17060,1647.7470109462738,6573.3342809999995,197.06404959035348,0.016416870648203435,6.1167546229750455e-9,4.720983467303895e-9
17110,1652.8013980388641,6593.504626999999,197.0640496757226,0.016416870655315306,5.9751679687913105e-9,4.611705215225315e-9
17160,1657.497006893158,6612.274979,197.06404975900406,0.01641687066225326,5.83686690840669e-9,4.504962823249351e-9
17210,1662.2972810268402,6631.447359,197.06404984024132,0.016416870669020915,5.701774789356336e-9,4.400697130098237e-9
17260,1667.053113937378,6650.465888,197.06404991949057,0.016416870675622953,5.569816804197578e-9,4.298850398504119e-9
17310,1672.0754029750824,6670.531137999999,197.06404999680433,0.016416870682063753,5.440919852572682e-9,4.199366208747453e-9
17360,1676.8715989589691,6689.697864,197.06405007222747,0.01641687068834705,5.315012600331222e-9,4.1021895042883675e-9
17410,1681.6375930309296,6708.741580999999,197.06405014580469,0.016416870694476567,5.192025382303932e-9,4.007266516726356e-9
17460,1687.4539659023285,6729.737387,197.06405021758738,0.01641687070045659,5.071890151732338e-9,3.9145447267694815e-9
17510,1692.1849598884583,6748.128718999999,197.06405028762106,0.016416870706290904,4.954540486390702e-9,3.823972868959358e-9
17560,1697.1293799877167,6767.555949,197.06405035594653,0.016416870711982914,4.839911515268519e-9,3.735500875083842e-9
17610,1702.3657200336456,6787.876939,197.06405042260548,0.01641687071753609,4.727939889922564e-9,3.6490798520661995e-9
17660,1709.7909138202667,6814.473008,197.06405048764174,0.016416870722954082,4.618563746692226e-9,3.564662052802455e-9
17710,1715.8340229988098,6836.8837619999995,197.0640505510947,0.01641687072824018,4.511722698705466e-9,3.482200869991497e-9
17760,1720.8575139045715,6856.528232,197.06405061300347,0.01641687073339763,4.407357740461713e-9,3.40165076249103e-9
17810,1726.2571828365326,6877.887637,197.06405067341026,0.016416870738429956,4.305411267378666e-9,3.3229672704040254e-9
17860,1731.4301948547363,6898.421741,197.06405073234782,0.016416870743339883,4.205827041364958e-9,3.2461069885072985e-9
17910,1736.626533985138,6918.952851999999,197.06405078985634,0.016416870748130762,4.1085501047453105e-9,3.1710274998179255e-9
17960,1741.8876428604126,6939.725766,197.06405084596415,0.01641687075280495,4.013526831721167e-9,3.097687415311169e-9
18010,1746.8441309928894,6959.3947689999995,197.06405090071686,0.01641687075736625,3.9207048277041e-9,3.0260462962248105e-9
18060,1751.7152798175812,6978.768599,197.06405095414095,0.016416870761816867,3.8300329069502246e-9,2.9560646367971288e-9
18110,1756.7688219547272,6998.951282999999,197.0640510062719,0.016416870766159754,3.74146110771107e-9,2.887703875960522e-9
18160,1761.5897998809814,7018.222457999999,197.06405105713776,0.01641687077039725,3.6549406512007536e-9,2.820926365671884e-9
18210,1766.4176008701324,7037.509964999999,197.06405110677582,0.016416870774532463,3.5704238747459937e-9,2.755695319316999e-9
18260,1771.282233953476,7056.931022,197.06405115521252,0.016416870778567592,3.4878642112699145e-9,2.6919747958758984e-9
18310,1776.360699892044,7077.196499,197.06405120248104,0.016416870782505404,3.407216233705025e-9,2.629729734201321e-9
18360,1781.1781868934631,7096.461209,197.0640512486059,0.01641687078634794,3.3284355431272338e-9,2.568925866679226e-9
18410,1786.0572860240936,7115.847201,197.06405129361585,0.0164168707900976,3.2514787675296426e-9,2.5095297182823922e-9
18460,1790.9147789478302,7135.2335539999995,197.06405133754012,0.01641687079375681,3.1763035683486707e-9,2.4515086116073577e-9
18510,1795.796481847763,7154.632976999999,197.0640513804045,0.016416870797327725,3.1028686202481506e-9,2.3948306512715456e-9
18560,1800.415160894394,7173.052592,197.0640514222382,0.016416870800812777,3.0311334979609476e-9,2.33946463657629e-9
18610,1805.3516290187836,7192.402927,197.06405146306014,0.01641687080421354,2.961058770269302e-9,2.2853801340419744e-9
18660,1812.538372039795,7216.663208,197.06405150290252,0.0164168708075327,2.8926059188095105e-9,2.232547414740525e-9
18710,1818.8748579025269,7239.787953,197.06405154178563,0.016416870810771946,2.8257372966116442e-9,2.180937422295875e-9
18760,1823.9706888198853,7259.758398,197.06405157973268,0.016416870813933213,2.760416155741355e-9,2.1305217942182403e-9
18810,1828.7095789909363,7278.61161,197.06405161676693,0.016416870817018436,2.696606636805861e-9,2.08127285380471e-9
18860,1834.850145816803,7301.518324,197.0640516529114,0.016416870820029534,2.634273625359224e-9,2.0331634993111487e-9
18910,1840.0743939876556,7321.9431859999995,197.0640516881868,0.016416870822968232,2.573382921733635e-9,1.9861673350299847e-9
18960,1845.0603868961334,7341.667241,197.06405172261637,0.016416870825836465,2.513901062090595e-9,1.9402585331753987e-9
19010,1850.2277200222015,7362.269781999999,197.0640517562196,0.01641687082863586,2.4557954055055267e-9,1.895411901096258e-9
19060,1855.141961812973,7381.883562,197.06405178901568,0.016416870831368013,2.3990340171423175e-9,1.8516027911088457e-9
19110,1859.966933965683,7401.15348,197.06405182102606,0.01641687083403471,2.3435857596079767e-9,1.808807171005466e-9
19160,1865.5155038833618,7422.776722,197.06405185226896,0.01641687083663747,2.2894201762456684e-9,1.767001533978628e-9
19210,1870.5129008293152,7442.420722999999,197.06405188276457,0.016416870839177977,2.2365075691456725e-9,1.7261629588308266e-9
19260,1875.1502258777618,7460.9513369999995,197.06405191252867,0.016416870841657542,2.1848188824759454e-9,1.686269019927692e-9
19310,1879.8071608543396,7479.5273449999995,197.0640519415801,0.01641687084407774,2.134325753659451e-9,1.6472978266972574e-9
19360,1884.4474999904633,7498.065740999999,197.06405196993765,0.01641687084644013,2.0850005078065033e-9,1.609228019332775e-9
19410,1889.0351510047913,7516.388531,197.06405199761383,0.016416870848745758,2.036816039516278e-9,1.5720386775657284e-9
19460,1893.7133219242096,7534.977591999999,197.06405202463193,0.01641687085099656,1.9897459621568803e-9,1.5357094358819494e-9
19510,1898.6409838199615,7554.408372,197.0640520510058,0.016416870853193696,1.9437644590484047e-9,1.5002203686629486e-9
19560,1903.2848799228668,7572.875714,197.06405207674516,0.016416870855337974,1.8988462962013802e-9,1.4655520000175954e-9
19610,1907.9618430137634,7591.506842,197.0640521018726,0.016416870857431272,1.854966861071231e-9,1.4316853336932704e-9
19660,1913.1854920387268,7611.846135999999,197.06405212640024,0.016416870859474603,1.812102089154629e-9,1.3986017964220622e-9
19710,1917.8678679466248,7630.517745,197.06405215034087,0.01641687086146903,1.7702284977752377e-9,1.3662832639970037e-9
19760,1922.522852897644,7649.072539,197.06405217371233,0.016416870863416044,1.7293231199053687e-9,1.3347120101948454e-9
19810,1927.2687108516693,7668.005697,197.064052196526,0.01641687086531659,1.6893635367114516e-9,1.303870731895033e-9
19860,1931.9285278320312,7686.589250999999,197.06405221879658,0.01641687086717189,1.6503278709836382e-9,1.2737425440085987e-9
19910,1936.6386609077454,7705.357695,197.06405224053768,0.016416870868983083,1.6121947339434442e-9,1.24431093842367e-9
19960,1941.2898209095001,7723.930149999999,197.0640522617624,0.01641687087075126,1.5749432029061977e-9,1.2155597667650851e-9


==> minsurf/minsurf_fbfb_exact_highres_eps.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy
0,0.0,0.0,11913.08676326512,1.0,1.2839962069218012,1.0
1,0.014293193817138672,0.076726,1754.573630538412,0.1472811929775219,0.4652822748607085,0.3623704434268983
2,0.03652310371398926,0.167403,413.06786454040275,0.03467345388720981,0.15425657438886586,0.12013787389502818
3,0.053234100341796875,0.226619,245.31691364271475,0.02059222085070072,0.061951939827197856,0.04824931685407299
4,0.0672760009765625,0.287555,217.03622428359327,0.018218302997073808,0.03242529987053693,0.025253423410238875
5,0.08149218559265137,0.34431,209.1000635169788,0.017552131338601028,0.017732582917814887,0.013810463630828194
6,0.09546208381652832,0.399812,206.66247576521573,0.017347517051791706,0.00979491540638236,0.0076284613253369965
7,0.11051607131958008,0.45996099999999995,205.88314923721762,0.01728209936924773,0.0054356972458195745,0.004233421575949112
8,0.12493515014648438,0.516699,205.6247706001536,0.017260410730341753,0.0030679895196753077,0.0023894069960147136
9,0.13981318473815918,0.5615169999999999,205.53381969958585,0.01725277619343498,0.0018357202774414811,0.0014296929130673682
10,0.15587306022644043,0.637581,205.499438321851,0.017249890175863036,0.0013818258506760775,0.0010761915364133428
60,0.9281051158905029,3.714429,205.30807936641577,0.017233827256215268,0.0012658549971962033,0.0009858712902516365
110,1.7148280143737793,6.854638,205.16679674321398,0.017221967809036773,0.0012163335857999318,0.0009473030989055016
160,2.509756088256836,10.021868999999999,205.05825922145686,0.017212857028269878,0.001169165523164422,0.0009105677391114188
210,3.299499034881592,13.169257,204.9787533354219,0.017206183200771188,0.0011241825753987155,0.0008755341872027674
260,4.091662168502808,16.31271,204.92489322630453,0.017201662113148164,0.0010814573426057284,0.0008422589854828068
310,4.897256135940552,19.521817,204.89347007876728,0.017199024413267212,0.0010412155942771631,0.0008109179674084318
360,5.694369077682495,22.696952,204.88138520172032,0.017198009992967327,0.001003764504004411,0.0007817503654553576
410,6.498181104660034,25.900287,204.88563483099202,0.017198366712376505,0.0009694432016616462,0.0007550203002435255
460,7.297785997390747,29.090968999999998,204.90331695690432,0.017199850973027307,0.0009385930094517416,0.0007309935998190254
510,8.08961009979248,32.239155,204.93456015802983,0.017202473567972377,0.000864105178030568,0.0006729810986764031
560,8.889063119888306,35.435469,204.9751457126113,0.0172058803722195,0.0008134762337026924,0.0006335503401936727
610,9.694478034973145,38.644822999999995,205.01867025751645,0.01720953387913757,0.0007809460571592433,0.0006082152368903415
660,10.508409023284912,41.885042,205.06225941934926,0.017213192810084606,0.0007333673132173399,0.0005711600308971972
710,11.30902099609375,45.054708,205.1002996350819,0.017216385955277667,0.0006947908831771903,0.0005411159935143834
760,12.095486164093018,48.194741,205.13213581296569,0.017219058325463197,0.0006491552431849638,0.0005055741128248513
810,12.901368141174316,51.409821,205.15462848175213,0.01722094638934063,0.0006314545383503286,0.0004917884764349509
860,13.693902015686035,54.566941,205.17121356207556,0.017222338562557615,0.0006210548948208678,0.00048368904165983393
910,14.484188079833984,57.709202999999995,205.1797828086881,0.01722305787626554,0.0006228251064259007,0.0004850677152069129
960,15.284420013427734,60.91102,205.17854473645787,0.017222953950871995,0.000631807036447317,0.0004920630084741331
1010,16.08229112625122,64.114736,205.16397716058643,0.017221731129603172,0.0006422410998406753,0.0005001892500760242
1060,16.91273307800293,67.411048,205.13684868434254,0.01721945393001729,0.0006592267649278798,0.0005134180002823236
1110,17.735424041748047,70.673632,205.12581725809082,0.017218527937747533,0.0005266421425924255,0.0004101586435796219
1160,18.533915042877197,73.855764,205.11669910140594,0.017217762547814087,0.000526431317780665,0.0004099944493159442
1210,19.347397089004517,77.103044,205.09766488633886,0.017216164791040774,0.0005293767912368253,0.0004122884385351349
1260,20.158059120178223,80.332679,205.06868160330941,0.017213731896560492,0.0005517312265946664,0.00042969848635095566
1310,20.959298133850098,83.518143,205.02787218712908,0.01721030630107955,0.000577801967462384,0.000450002861649866
1360,21.746520042419434,86.665453,204.97042021326436,0.017205483707657173,0.0006048593738552081,0.0004710756703131333
1410,22.545099020004272,89.82605799999999,204.9083278470309,0.017200271593662927,0.0005528650847221721,0.00043058155603713797
1460,23.374276161193848,93.111465,204.8505661166969,0.017195422998879578,0.0004811647907108447,0.00037474004059900537
1510,24.17073106765747,96.313724,204.81448435248504,0.017192394248654812,0.0005107472907078912,0.00039777943887570776
1560,24.971516132354736,99.50624499999999,204.7675324129064,0.017188453041769337,0.0005431839567483847,0.00042304171446938397
1610,25.79863214492798,102.785947,204.7262562232302,0.01718498826471395,0.00046052370559333035,0.00035866438164748994
1660,26.59362506866455,105.953876,204.68906408825782,0.017181866308523128,0.00048623960786186405,0.0003786924020808088
1710,27.391707181930542,109.117897,204.63961760418013,0.017177715706327385,0.0005172044277501473,0.0004028083766618529
1760,28.188704013824463,112.325897,204.5770407866132,0.017172462926858013,0.0005487398890692899,0.0004273687773461699
1810,28.991597175598145,115.516837,204.52825272181462,0.01716836759323306,0.0003731936217748379,0.0002906500967549715
1860,29.807635068893433,118.753599,204.5064373098312,0.01716653637917268,0.000390314319213804,0.00030398401265493394
1910,30.611057996749878,121.980505,204.48287539312122,0.01716455856123362,0.00029066226480191116,0.00022637314910667276
1960,31.42112898826599,125.19667899999999,204.46992729251212,0.017163471680825007,0.0003054575620539692,0.0002378960003209514
2010,32.23310899734497,128.438855,204.45382388184527,0.017162119939585573,0.00031454460289132767,0.0002449731558361872
2060,33.04046010971069,131.666171,204.4310824948222,0.017160210997975812,0.0003301957062853192,0.00025716252470629693
2110,33.86088800430298,134.92050899999998,204.40714013756764,0.017158201245362544,0.000216735397773245,0.0001687975374108288
2160,34.65933918952942,138.104975,204.39813423105812,0.017157445277854837,0.000225332328082917,0.000175492985780012
2210,35.45738506317139,141.29769299999998,204.38696587510924,0.017156507791528178,0.00023633708341456905,0.0001840636928213002
2260,36.267385959625244,144.52938899999998,204.37339019371922,0.01715536823117243,0.0002489612298347776,0.00019389561160124206
2310,37.072981119155884,147.715337,204.3569430421031,0.01715398763587056,0.00026341495768881807,0.00020515244224927898
2360,37.875349044799805,150.910011,204.33708917169972,0.01715232107616207,0.0002782668664407073,0.00021671938354694416
2410,38.709985971450806,154.25706,204.31283427871566,0.01715028508889311,0.0002969240925998632,0.00023124997644011474
2460,39.50207805633545,157.416353,204.28942496861453,0.01714832008095131,0.00023763353948399646,0.0001850733967927282
2510,40.31941819190979,160.669016,204.26818237506072,0.01714653695001506,0.00025259395554113673,0.00019672484558711816
2560,41.1315381526947,163.886508,204.24323389483638,0.017144442742130898,0.00026966407794074633,0.00021001937271078683
2610,41.936635971069336,167.100956,204.21437609946793,0.017142020381248124,0.0002873909229366645,0.00022382536754188975
2660,42.736802101135254,170.290751,204.18051530885575,0.01713917806243646,0.00030767996043806674,0.00023962684529706346
2710,43.557053089141846,173.55489699999998,204.1411504183692,0.01713587372232136,0.000329713358057789,0.0002567868629832093
2760,44.36534404754639,176.786361,204.09539633069699,0.017132033064683132,0.0003534767583717065,0.00027529423877280517
2810,45.170610189437866,179.978536,204.04959689058757,0.017128188600102328,0.00027587820313421286,0.00021485904837335285
2860,45.97843813896179,183.215036,204.01506876065048,0.017125290263959626,0.00029628585504953283,0.00023075290522846337
2910,46.801820039749146,186.48104899999998,203.97507924396734,0.01712193349190904,0.000317964162925395,0.00024763637245289765
2960,47.619322061538696,189.72152699999998,203.93540388556178,0.017118603090712947,0.00014886746619805004,0.00011594073673701785
3010,48.43733811378479,192.982169,203.92558816408211,0.0171177791462832,0.00015866068574136606,0.00012356787729282515
3060,49.254913091659546,196.242593,203.91481585754278,0.017116874904859178,0.00016960390885163717,0.0001320906619017501
3110,50.07108116149902,199.48395299999999,203.90250708495537,0.017115841690476374,0.00018168674309382657,0.00014150099674312494
3160,50.867823123931885,202.665142,203.8883625715648,0.017114654381622536,0.0001949749587533903,0.00015185010493201932
3210,51.6781051158905,205.880755,203.87203481063045,0.017113283808129803,0.00020952114154625142,0.00016317894119683473
3260,52.491634130477905,209.14122,203.8531242689871,0.017111696432664556,0.00022535738128079806,0.00017551249767400827
3310,53.32487416267395,212.458697,203.83120271740538,0.01710985630910822,0.00024245417366303967,0.00018882779587354792
3360,54.15276217460632,215.73061199999998,203.805665041728,0.01710771264339128,0.00026080998898030686,0.00020312364442692696
3410,54.975428104400635,219.007364,203.77618336329772,0.01710523791295272,0.00027956598032861116,0.00021773115747657148
3460,56.353092193603516,223.103672,203.76137168891248,0.017103994601737112,8.464417476450568e-5,6.592244923170614e-5
3510,57.17816495895386,226.398809,203.75778931371482,0.017103693892502905,8.857690143581607e-5,6.898532951913202e-5
3560,58.00144004821777,229.64528199999998,203.75400914541942,0.017103376580258768,9.293876515837339e-5,7.238242968114438e-5
3610,58.81331515312195,232.888928,203.74997516327454,0.01710303796254994,9.776499570010575e-5,7.614118731275964e-5
3660,59.62387704849243,236.122064,203.7456272113725,0.017102672989811267,0.00010309597832428499,8.029305520414502e-5
3710,60.440683126449585,239.38701999999998,203.74089553496233,0.017102275806738215,0.0001089769773788792,8.487328606689271e-5
3760,61.23577904701233,242.566724,203.73569881072572,0.017101839586945656,0.00011545833568141255,8.992108781863735e-5
3810,62.05105400085449,245.80577799999998,203.72994183653117,0.017101356339042827,0.00012259561195309868,9.547973061930166e-5
3860,62.86763000488281,249.02782,203.72351281110582,0.01710081667828545,0.00013044959873870573,0.00010159656082741876
3910,63.680870056152344,252.284912,203.71628857025405,0.01710021026611073,0.00013907307878524333,0.0001083126866228455
3960,64.47778511047363,255.47032399999998,203.708077911411,0.017099521052726642,0.00014854595004377735,0.00011569033400799151
4010,65.2835841178894,258.662822,203.69870597336103,0.017098734360055278,0.00015894192794741428,0.00012378691392590248
4060,66.0891420841217,261.907804,203.68797183113253,0.01709783332219315,0.00017033608449242493,0.00013266089383611306
4110,66.89203310012817,265.118231,203.67562351451437,0.017096796788432966,0.00018280434366676812,0.00014237140474504642
4160,67.70239210128784,268.349137,203.66136625604653,0.017095600015610675,0.0001964196573334876,0.00015297526291325726
4210,68.52138304710388,271.617327,203.64485709942906,0.017094214215528335,0.0002112479475974989,0.00016452380969561887
4260,69.3183741569519,274.81573399999996,203.62569997119724,0.01709260614126408,0.00022734296941955869,0.00017705891045004035
4310,70.15420007705688,278.14811399999996,203.60344185504326,0.017090737766039733,0.0002447401848486527,0.00019060818367632297
4360,70.94625210762024,281.323834,203.57990731145318,0.017088762245835967,0.00011609047340972709,9.041340837605552e-5
4410,71.75356698036194,284.547197,203.57445028305625,0.017088304175773575,0.00012452190766738615,9.69799653582387e-5
4460,72.54946804046631,287.71122299999996,203.56806360779078,0.01708776806994371,2.799522934795532e-5,2.1803202530535438e-5
4510,73.35117411613464,290.927366,203.56578063078024,0.017087576433883644,2.5920814276373565e-5,2.0187609695915725e-5
4560,74.14873814582825,294.123118,203.56386641526774,0.017087415752143426,2.4513638609795244e-5,1.909167525390376e-5
4610,74.967365026474,297.374436,203.5620797502318,0.01708726577715613,2.3324214209735764e-5,1.8165329526675362e-5
4660,75.75628018379211,300.53932199999997,203.5604064217078,0.017087125315783082,2.2323163681063013e-5,1.73856928554171e-5
4710,76.56787419319153,303.76728499999996,203.55883411463836,0.017086993334282347,2.1484955539431823e-5,1.6732880847786114e-5
4760,77.37649416923523,307.00992299999996,203.55735206425845,0.017086868929045537,2.0787393308347146e-5,1.6189606477251185e-5
4810,78.20998907089233,310.312924,203.55595080931266,0.01708675130588257,2.0211214398546602e-5,1.574086768293508e-5
4860,79.04084706306458,313.613744,203.5546219935997,0.01708663976336304,1.973973800184538e-5,1.5373673142826957e-5
4910,79.87813806533813,316.933096,203.55335820525744,0.017086533679325597,1.9358550186698914e-5,1.5076797020380842e-5
4960,80.68188810348511,320.130556,203.55215284564076,0.017086432499871386,1.9055219181385935e-5,1.484055722179127e-5
5010,81.5049180984497,323.409049,203.55100002152838,0.017086335730315746,1.8819037212544434e-5,1.465661433506911e-5
5060,82.31282901763916,326.65110699999997,203.54989445585136,0.017086242927694645,1.8640787241364495e-5,1.4517789959873121e-5
5110,83.12199902534485,329.865947,203.54883141321127,0.017086153694512583,1.851253381781457e-5,1.4417903820912168e-5
5160,83.96849513053894,333.223612,203.54780663729449,0.01708606767348905,1.842743742621602e-5,1.4351629176844055e-5
5210,84.78543210029602,336.465642,203.5468162979024,0.0170859845431122,1.837959145809681e-5,1.4314365851717953e-5
5260,85.59063196182251,339.679243,203.5458569458126,0.017085904013849813,1.8363880573092772e-5,1.4302129923823974e-5
5310,86.41657710075378,342.982908,203.5449254740628,0.017085825824899432,1.8375858855155963e-5,1.431145883149412e-5
5360,87.21877717971802,346.165141,203.5440190845026,0.017085749741380676,1.8411645919114263e-5,1.4339330458968857e-5
5410,88.03830099105835,349.43466,203.54313525874255,0.01708567555189666,1.8467838995380346e-5,1.4383094666342022e-5
5460,88.85050296783447,352.661,203.542271732748,0.017085603066401358,1.8541439009475617e-5,1.4440415718926528e-5
5510,89.66615915298462,355.929149,203.54142647449436,0.017085532114324,1.862978875233631e-5,1.45092241331449e-5
5560,90.46607804298401,359.11260699999997,203.5405976641937,0.017085462542909206,1.873052137813788e-5,1.4587676565682113e-5
5610,91.28799605369568,362.40236699999997,203.53978367670535,0.01708539421574056,1.8841517642052396e-5,1.4674122509459949e-5
5660,92.10052800178528,365.627123,203.53898306580177,0.017085327011419845,1.8960870480302607e-5,1.4767076707927825e-5
5710,92.908203125,368.86506299999996,203.53819454999933,0.01708526082237765,1.9086855723282893e-5,1.486519634589959e-5
5760,93.71163606643677,372.06333,203.53741699975467,0.01708519555379864,1.9217907909170607e-5,1.4967262212746574e-5
5810,94.53676319122314,375.32733099999996,203.5366494258057,0.017085131122642868,1.9352600327003234e-5,1.5072163159576887e-5
5860,95.37013006210327,378.650923,203.53589096851871,0.017085067456751563,1.9489628558620797e-5,1.5178883281395682e-5
5910,96.1842200756073,381.88944299999997,203.53514088809015,0.01708500449402465,1.96277969111151e-5,1.5286491350445623e-5
5960,96.99523901939392,385.137344,203.53439855549374,0.017084942181660845,1.9766007235403215e-5,1.5394132107905065e-5
6010,97.84104800224304,388.489464,203.53366344406498,0.017084880475451248,1.99032497120822e-5,1.5501019087741248e-5
6060,98.64846897125244,391.71989199999996,203.53293512165314,0.017084819339120563,2.003859525874e-5,1.560642870338355e-5
6110,99.47044396400452,394.99564699999996,203.53221324325835,0.017084758743709055,2.0171189271707388e-5,1.570969537368413e-5
6160,100.29672312736511,398.291498,203.53149754409083,0.017084698666989917,2.0300246464264655e-5,1.5810207502817798e-5
6210,101.11958312988281,401.565993,203.53078783300975,0.017084639092918547,2.042504660269666e-5,1.5907404159442816e-5
6260,101.93199110031128,404.807644,203.5300839862933,0.01708458001110957,2.0544930975206487e-5,1.6000772326625518e-5
6310,102.75150609016418,408.052806,203.52938594170644,0.017084521416338903,2.065929945481568e-5,1.608984461437267e-5
6360,103.57007908821106,411.336979,203.52869369283155,0.017084463308067833,2.076760803959538e-5,1.6174197343918e-5
6410,104.3942391872406,414.606142,203.52800728364332,0.01708440568998766,2.086936677245677e-5,1.6253448927616474e-5
6460,105.19686317443848,417.82780099999997,203.5273268033131,0.017084348569583543,2.09641379569951e-5,1.6327258479410657e-5
6510,106.0242600440979,421.110777,203.52665238121037,0.01708429195771492,2.1051534599846022e-5,1.639532460170898e-5
6560,106.83601498603821,424.348317,203.52598418211767,0.017084235868213855,2.1131219019903283e-5,1.6457384302218763e-5
6610,107.65004014968872,427.58779499999997,203.52532240162327,0.017084180317498282,2.1202901574875775e-5,1.6513212002165276e-5
6660,108.45903515815735,430.820113,203.5246672617077,0.01708412532420153,2.126633946318441e-5,1.6562618603186875e-5
6710,109.29223799705505,434.131381,203.52401900651427,0.017084070908817313,2.132133556662281e-5,1.6605450585977734e-5
6760,110.1190459728241,437.41668999999996,203.52337789830014,0.017084017093359837,2.1367737305215878e-5,1.6641589118430497e-5
6810,110.96471214294434,440.73754399999996,203.52274421357404,0.0170839639010396,2.1405435481594754e-5,1.6670949155614136e-5
6860,111.78129410743713,443.979442,203.52211823941764,0.017083911355954617,2.143436309646142e-5,1.6693478517235863e-5
6910,112.59869599342346,447.24681999999996,203.52150027000536,0.01708385948279827,2.1454494122110973e-5,1.670915693243758e-5
6960,113.42058801651001,450.516963,203.52089060330937,0.017083808306582723,2.1465842223781587e-5,1.671799504395959e-5
7010,114.24909496307373,453.803613,203.5202895380052,0.017083757852379197,2.146845942346156e-5,1.672003336748879e-5
7060,115.05459904670715,457.031321,203.5196973705822,0.017083708145075396,2.146243470245025e-5,1.6715341203307285e-5
7110,115.88950800895691,460.346574,203.51911439265047,0.01708365920914944,2.144789254300243e-5,1.6704015500498022e-5
7160,116.69919109344482,463.576018,203.5185408884668,0.01708361106846222,2.1424991411134662e-5,1.6686179675326333e-5
7210,117.53681015968323,466.901995,203.51797713265475,0.017083563746066,2.139392218493437e-5,1.666198238717797e-5
7260,118.35856604576111,470.182437,203.5174233881564,0.017083517264032472,2.1354906534258958e-5,1.663159627663879e-5
7310,119.18673396110535,473.465202,203.5168799043683,0.017083471643296308,2.1308195259551336e-5,1.6595216671733567e-5
7360,119.99811100959778,476.72425599999997,203.5163469155142,0.017083426903518557,2.125406659830511e-5,1.6553060268969735e-5
7410,120.81406211853027,479.983228,203.51582463920704,0.017083383062965935,2.119282450862134e-5,1.6505363796539658e-5
7460,121.62518095970154,483.219184,203.5153132752247,0.017083340138408055,2.1124796939956535e-5,1.6452382667547156e-5
7510,122.44224309921265,486.498817,203.51481300448157,0.0170832981450311,2.1050334101641853e-5,1.6394389631498245e-5
7560,123.24777698516846,489.71782199999996,203.51432398819887,0.017083257096368192,2.0969806739095752e-5,1.633167343178364e-5
7610,124.0586051940918,492.958513,203.51384636726186,0.01708321700424543,2.0883604429042868e-5,1.62645374779637e-5
7660,124.85644316673279,496.144417,203.51338026175455,0.017083177878742816,2.0792133902728966e-5,1.6193298539857185e-5
7710,125.67466115951538,499.416565,203.51292577067537,0.017083139728170407,2.0695817407767454e-5,1.611828547171704e-5
7760,126.48643803596497,502.644748,203.51248297180155,0.017083102559056925,2.0595091116758756e-5,1.603983797283371e-5
7810,127.30798506736755,505.924178,203.5120519217207,0.01708306637615241,2.049040359159742e-5,1.5958305391509104e-5
7860,128.1435341835022,509.269002,203.5116326559977,0.017083031182442216,2.038221431058234e-5,1.5874045577942795e-5
7910,128.95622205734253,512.515536,203.51122518946897,0.017082996979171747,2.027099226498797e-5,1.578742379121571e-5
7960,129.77570509910583,515.764248,203.5108295166624,0.017082963765881653,2.0157214630681006e-5,1.569881166472062e-5
8010,130.6009600162506,519.043363,203.51044561232396,0.017082931540452085,2.0041365519813005e-5,1.5608586233957293e-5
8060,131.42372608184814,522.304591,203.51007343203554,0.017082900299154526,1.992393481569152e-5,1.5517129029108528e-5
8110,132.25046801567078,525.603526,203.50971291292188,0.017082870036711145,1.9805417094441106e-5,1.5424825235209835e-5
8160,133.05654096603394,528.840408,203.5093639744228,0.017082840746359615,1.968631063471378e-5,1.5332062920893605e-5
8210,133.88627004623413,532.1207059999999,203.50902651913654,0.01708281241992391,1.956711651697844e-5,1.5239232336899053e-5
8260,134.6998221874237,535.375033,203.508700433702,0.017082785047888346,1.9448337812481826e-5,1.5146725284420005e-5
8310,135.51773595809937,538.617719,203.5083855897261,0.017082758619475447,1.9330478861841205e-5,1.5054934553259536e-5
8360,136.33515214920044,541.882078,203.50808184473402,0.017082733122725687,1.9214044642013643e-5,1.496425342881393e-5
8410,137.14327597618103,545.101916,203.5077890431436,0.017082708544579297,1.909954022051474e-5,1.4875075267008132e-5
8460,137.94479513168335,548.312489,203.50750701724493,0.01708268487095849,1.8987470295306536e-5,1.4787793135951939e-5
8510,138.75647807121277,551.556828,203.50723558817938,0.01708266208684964,1.887833881809468e-5,1.4702799522556861e-5
8560,139.58801198005676,554.864615,203.50697456691228,0.01708264017638493,1.877264869941214e-5,1.462048610284987e-5
8610,140.4270679950714,558.1798249999999,203.50672375519085,0.017082619122922766,1.8670901593446242e-5,1.4541243574392701e-5
8660,141.23892211914062,561.450696,203.50648294647948,0.01708259890912628,1.857359776083975e-5,1.4465461549428806e-5
8710,142.05645298957825,564.703566,203.50625192686155,0.01708257951703903,1.8481236008559102e-5,1.4393528508051627e-5
8760,142.86105608940125,567.8885319999999,203.5060304759128,0.017082560928158318,1.83943137054816e-5,1.4325831810344173e-5
8810,143.67935013771057,571.162025,203.50581836753202,0.017082543123504917,1.8313326874166032e-5,1.4262757767851695e-5
8860,144.5097131729126,574.462976,203.50561537072804,0.017082526083689122,1.8238770359104287e-5,1.4204691774619142e-5
8910,145.31988716125488,577.68233,203.50542125035656,0.01708250978897262,1.817113807339167e-5,1.4152018499302578e-5
8960,146.15155506134033,580.99402,203.50523576780648,0.017082494219326082,1.811092332639349e-5,1.4105122140361972e-5
9010,146.9700529575348,584.249458,203.50505868162853,0.01708247935448194,1.805861923655826e-5,1.4064386747567766e-5
9060,147.77859711647034,587.470294,203.50488974810716,0.017082465173982403,1.8014719234248003e-5,1.403019661361441e-5
9110,148.6058931350708,590.7796109999999,203.50472872176982,0.017082451657222174,1.7979717661764656e-5,1.4002936741432033e-5
9160,149.41443419456482,594.00531,203.50457535582848,0.017082438783485553,1.795411047794619e-5,1.3982993392938927e-5
9210,150.23816919326782,597.2847489999999,203.5044294025627,0.01708242653197856,1.793839607758246e-5,1.3970754727217786e-5
9260,151.0509250164032,600.524336,203.50429061362453,0.01708241488185455,1.793307623611649e-5,1.3966611536266526e-5
9310,151.87741017341614,603.817818,203.50415874027271,0.01708240381223385,1.7938657192621717e-5,1.3970958088441011e-5
9360,152.6862931251526,607.04143,203.5040335335446,0.017082393302218217,1.7955650884661923e-5,1.3984193090186808e-5
9410,153.52052116394043,610.3531419999999,203.50391474433127,0.017082383330897125,1.798457635105393e-5,1.4006720778536724e-5
9460,154.33395218849182,613.6125079999999,203.50380212338823,0.017082373877348664,1.8025961319024578e-5,1.4038952157218022e-5
9510,155.20944905281067,617.068664,203.5036954212539,0.017082364920632705,1.8080343994459175e-5,1.4081306390931042e-5
9560,156.02031207084656,620.28453,203.5035943880825,0.017082356439776868,1.81482750747302e-5,1.4134212372977422e-5
9610,156.85379695892334,623.605702,203.50349877338797,0.01708234841375503,1.8230320005169126e-5,1.4198110482642104e-5
9660,157.671324968338,626.854797,203.50340832567855,0.01708234082145664,1.8327061501981014e-5,1.4273454550085895e-5
9710,158.48531007766724,630.097234,203.5033227919992,0.017082333641648333,1.843910236524436e-5,1.4360714047161786e-5
9760,159.29652214050293,633.344353,203.50324191734956,0.017082326852925035,1.8567068607613253e-5,1.446037652410607e-5
9810,160.11351013183594,636.588576,203.50316544399132,0.017082320433651866,1.871161292634049e-5,1.4572950313614188e-5
9860,160.94063901901245,639.8850249999999,203.50309311060857,0.01708231436189362,1.8873418547815672e-5,1.4698967525038113e-5
9910,161.75235795974731,643.101095,203.50302465133672,0.01708230861533329,1.905320347662014e-5,1.4838987353628945e-5
9960,162.57322311401367,646.3707469999999,203.50295979461853,0.017082303171175994,1.925172518407665e-5,1.4993599732066133e-5
10010,163.3858470916748,649.6119739999999,203.5028982618889,0.017082298006038624,1.946978577458401e-5,1.516342935409448e-5
10060,164.20355796813965,652.870739,203.5028397660586,0.017082293095822536,1.970823767240863e-5,1.5349140103502593e-5
10110,165.02996706962585,656.15149,203.50278400976964,0.01708228841556711,1.9967989876632736e-5,1.5551439925592273e-5
10160,165.8479790687561,659.411032,203.50273068340917,0.01708228393928304,2.025001483804271e-5,1.577108618302639e-5
10210,166.65757608413696,662.640625,203.50267946282298,0.017082279639760407,2.0555356018776287e-5,1.6008891543421953e-5
10260,167.4679310321808,665.854066,203.50263000671634,0.017082275488350483,2.0885136204378035e-5,1.6265730452932713e-5
10310,168.3049020767212,669.194249,203.50258195368008,0.017082271454716108,2.124056664688485e-5,1.654254625705328e-5
10360,169.11757397651672,672.43052,203.5025349187818,0.01708226750654556,2.162295713015573e-5,1.684035903968416e-5
10410,169.93711304664612,675.684217,203.5024884896831,0.017082263609226617,2.203372706124437e-5,1.7160274261297943e-5
10460,170.91226196289062,679.5138549999999,203.50244222217964,0.01708225972547219,2.2474417706699753e-5,1.750349228879654e-5
10510,171.9546320438385,683.543985,203.50239563509416,0.017082255814891634,2.294670571119507e-5,1.787131892406952e-5
10560,172.78160905838013,686.84329,203.50234820440747,0.017082251833498093,2.3452418055098357e-5,1.8265177053226818e-5
10610,173.61081099510193,690.158835,203.50229935651114,0.017082247733142132,2.3993548631189956e-5,1.8686619556852965e-5
10660,174.41487503051758,693.360598,203.5022484604309,0.01708224346085895,2.457227664705333e-5,1.9137343642129502e-5
10710,175.2376790046692,696.64836,203.50219481884943,0.01708223895811482,2.5190987089459355e-5,1.961920678087607e-5
10760,176.05173110961914,699.888666,203.50213765771727,0.01708223415993503,2.585229352174528e-5,2.0134244464570878e-5
10810,176.8825080394745,703.194393,203.5020761142156,0.01708222899389344,2.6559063523484017e-5,2.0684690017235804e-5
10860,177.69998598098755,706.452365,203.5020092227699,0.017082223378938475,2.7314447127439298e-5,2.1272996742663137e-5
10910,178.52528595924377,709.735064,203.50193589876685,0.017082217224026273,2.812190865723201e-5,2.1901862720179135e-5
10960,179.34160017967224,712.97865,203.50185491955773,0.017082210426526117,2.898526242848e-5,2.257425860935217e-5
11010,180.16206002235413,716.2342199999999,203.50176490223805,0.017082202870355206,2.9908712839082483e-5,2.3293458873047906e-5
11060,180.98919415473938,719.550256,203.50166427760922,0.017082194423792964,3.089689944858644e-5,2.406307688607381e-5
11110,181.82210111618042,722.839492,203.5015512595825,0.017082184936912784,3.1954947727685446e-5,2.4887104459827728e-5
11160,182.64050102233887,726.1222879999999,203.50142380915057,0.01708217423855773,3.3088526251290035e-5,2.576995638531915e-5
11210,183.4924499988556,729.4919639999999,203.50127959185886,0.017082162132770664,3.430391120976676e-5,2.671652067571564e-5
11260,184.29589796066284,732.6761819999999,203.501115927482,0.017082148394569965,3.560805922470168e-5,2.7732215276606584e-5
11310,185.12902116775513,736.018322,203.50092973034074,0.017082132764939716,3.7008689576795895e-5,2.8823052106609397e-5
11360,185.94666719436646,739.2678119999999,203.50071743834306,0.017082114944873272,3.8514377081730035e-5,2.9995709390811047e-5
11410,186.77501106262207,742.583669,203.50047492841594,0.017082094588274522,4.013465698314035e-5,3.125761335335834e-5
11460,187.58696508407593,745.8191879999999,203.50019741548905,0.017082071293478437,4.188014336372399e-5,3.261703043821733e-5
11510,188.42042016983032,749.119338,203.4998793315408,0.01708204459309804,4.3762662698560014e-5,3.408317132297049e-5
11560,189.24718499183655,752.4290679999999,203.49951418044532,0.01708201394184008,4.5795404273315804e-5,3.566630806729857e-5
11610,190.08300805091858,755.7536819999999,203.4990943633918,0.017081978701850492,4.799308924755701e-5,3.737790578261414e-5
11660,190.8855481147766,758.955383,203.49861096847724,0.01708193812505254,5.0372160127484844e-5,3.923077019693458e-5
11710,191.69234609603882,762.185176,203.49805351659973,0.017081891331816784,5.295099228235164e-5,4.123921238777966e-5
11760,192.49973702430725,765.400394,203.4974096540456,0.017081837285156425,5.575012883492888e-5,4.341923171921349e-5
11810,193.32817697525024,768.6972539999999,203.496630516111,0.017081771883304654,5.8683844079163085e-5,4.5704063425428085e-5
11860,194.1602430343628,772.021718,203.4956717951564,0.017081691407020577,6.19655119202154e-5,4.825988705120004e-5
11910,194.9836390018463,775.283563,203.494495285327,0.017081592649255038,6.53967717324768e-5,5.093221567161502e-5
11960,195.79624009132385,778.526894,203.49290871331308,0.017081459470336305,6.926025051288851e-5,5.394116442051658e-5
12010,196.63516902923584,781.875323,203.49112693532288,0.01708130990557399,7.348427081558264e-5,5.723090957702341e-5
12060,197.44760513305664,785.1138579999999,203.48911692038953,0.017081141182305765,7.810671077448332e-5,6.083095133258461e-5
12110,198.27107000350952,788.3796229999999,203.48683664636602,0.017080949773137944,8.317039235687941e-5,6.477464022753512e-5
12160,199.08986496925354,791.6380419999999,203.48423592125576,0.017080731464889046,8.872261348873592e-5,6.909881276163254e-5
12210,199.92922616004944,794.9795829999999,203.48125469989407,0.017080481217289837,9.481532442220749e-5,7.384392875233938e-5
12260,200.74747896194458,798.249059,203.47782106938513,0.017080192993878293,0.00010150517080199542,7.905410487569871e-5
12310,201.594829082489,801.6056669999999,203.47384885779317,0.017079859561270026,0.00010885333230298421,8.477698899434028e-5
12360,202.41732907295227,804.8857939999999,203.4692348252277,0.017079472253374334,0.00011692506384049453,9.106340284353783e-5
12410,203.26083302497864,808.236692,203.46385541099113,0.017079020698345528,0.00012578882122578087,9.79666610755352e-5
12460,204.09142518043518,811.545607,203.45756303886924,0.01707849250844421,0.0001355148276583511,0.0001055414548172449
12510,204.9386351108551,814.921492,203.4501820310832,0.017077872937049092,0.00014617291661891464,0.00011384217167536926
12560,205.7720639705658,818.235409,203.44150425689628,0.017077144513395398,0.0001578294791769267,0.00012292051824304098
12610,206.6102650165558,821.5816159999999,203.43128475102253,0.01707628667477835,0.00017054336265640973,0.00013282232590488974
12660,207.43937301635742,824.888529,203.4228084645083,0.017075575164262002,3.528748108297696e-5,2.748254308910592e-5
12710,208.28608918190002,828.2426859999999,203.42283193870713,0.017075577134716788,3.622755147585935e-5,2.821468730247246e-5
12760,209.11613297462463,831.565178,203.42294643448759,0.017075586745641542,3.730931920535062e-5,2.9057188023003918e-5
12810,209.99893403053284,835.0380279999999,203.42320531288718,0.017075608476231165,3.696761615083801e-5,2.8791063362611195e-5
12860,210.84523701667786,838.413495,203.42328213259765,0.01707561492457759,3.832570737222307e-5,2.984876993063984e-5
12910,211.69957304000854,841.8080769999999,203.42333129399248,0.017075619051249026,3.985836513437348e-5,3.104243215011379e-5
12960,212.53312802314758,845.1447099999999,203.4233790163715,0.0170756230571276,4.156199863381208e-5,3.236925343685483e-5
13010,213.39051604270935,848.55937,203.4234174525401,0.01707562628350959,4.3444127062158124e-5,3.383508987640178e-5
13060,214.2426381111145,851.9661219999999,203.42343813784856,0.017075628019861292,4.5514380660854534e-5,3.544744167895076e-5
13110,215.0885579586029,855.338143,203.42344062208235,0.017075628228391107,4.773624555288716e-5,3.717787116157301e-5
13160,215.92780113220215,858.670586,203.42346459445693,0.017075630240663414,5.01903021927472e-5,3.908913587297219e-5
13210,216.77242803573608,862.0288089999999,203.423414132427,0.01707562600481498,5.288234818216116e-5,4.118575109262908e-5
13260,217.6165599822998,865.4022679999999,203.42330575916327,0.017075616907822243,5.5821920832075826e-5,4.347514465475016e-5
13310,218.45176100730896,868.7196289999999,203.42312436792682,0.017075601681605896,5.903104327930162e-5,4.597446858571349e-5
13360,219.2868630886078,872.0514589999999,203.42285224628318,0.01707557883936114,6.253485220915696e-5,4.8703299801076045e-5
13410,220.12180304527283,875.3661069999999,203.42246851231343,0.01707554662823254,6.636184601798628e-5,5.1683833379133884e-5
13460,220.96447801589966,878.711117,203.42194839464747,0.017075502968879067,7.05441599571433e-5,5.494109684814639e-5
13510,221.7955801486969,882.027308,203.42126236111412,0.017075445382331852,7.51178493467269e-5,5.850317075843338e-5
13560,222.6218810081482,885.316654,203.42037506397457,0.017075370901455722,8.012316562795531e-5,6.2401403677071e-5
13610,223.48201704025269,888.747932,203.41924406468817,0.017075275963904367,8.560480255218591e-5,6.667060392445496e-5
13660,224.33335399627686,892.1507789999999,203.41781829618412,0.01707515628304143,9.161207983068621e-5,7.134918260413961e-5
13710,225.19836616516113,895.588681,203.4160362166579,0.017075006692967788,9.819901854883551e-5,7.647921233681347e-5
13760,226.05499911308289,899.0006979999999,203.413823607209,0.017074820963652385,0.00010542424613833778,8.210635325090053e-5
13810,226.8966600894928,902.362989,203.4110909681103,0.017074591582371696,0.00011335064857105365,8.827958210468219e-5
13860,227.75747418403625,905.783564,203.407730478319,0.017074309498487133,0.0001220446642228657,9.505064233441193e-5
13910,228.63027501106262,909.2521869999999,203.40489853493153,0.01707407178147527,5.400463235204043e-6,4.2059806766492624e-6
13960,229.48340797424316,912.637217,203.40499197754278,0.01707407962516961,5.0373427736345565e-6,3.923175743416619e-6
14010,230.3320231437683,916.027801,203.40509775055554,0.017074088503893897,4.700380460548303e-6,3.660743260150899e-6
14060,231.15706706047058,919.327766,203.40520324070226,0.017074097358874038,4.389455255391558e-6,3.4185889582296e-6
14110,232.0106701850891,922.7053199999999,203.4053079572557,0.017074106148917755,4.102298305708322e-6,3.194945813386007e-6
14160,232.85192012786865,926.059265,203.40541151534705,0.017074114841718654,3.83684383596436e-6,2.988204961417019e-6
14210,233.6851041316986,929.3869559999999,203.405513591786,0.017074123410147725,3.5912234022383436e-6,2.796911223630319e-6
14260,234.53841996192932,932.770059,203.40561391681848,0.01707413183156146,3.3637459358894193e-6,2.6197475644834833e-6
14310,235.37806105613708,936.117747,203.40571226746002,0.01707414008724225,3.1528796468589088e-6,2.455520997540554e-6
14360,236.22155904769897,939.4667989999999,203.40580846166688,0.01707414816190911,2.9572358905945436e-6,2.303150020734171e-6
14410,237.06024312973022,942.8068159999999,203.40590235321795,0.017074156043288043,2.7755547794855825e-6,2.1616534102850518e-6
14460,237.89381217956543,946.1442959999999,203.40599382720333,0.01707416372173337,2.60669233662353e-6,2.03014021581318e-6
14510,238.74027800559998,949.4898029999999,203.40608279604717,0.017074171189893857,2.4496090135295737e-6,1.9078008177315134e-6
14560,239.58719301223755,952.87045,203.40616919600726,0.0170741784424189,2.3033594163440563e-6,1.7938989258122763e-6
14610,240.44305610656738,956.2730899999999,203.40625298407105,0.01707418547569797,2.1670831047823638e-6,1.687764413243586e-6
14660,241.28750896453857,959.6515079999999,203.40633413521923,0.01707419228763091,2.0399963435126903e-6,1.5887868924498556e-6
14710,242.14349603652954,963.066478,203.4064126400049,0.017074198877424743,1.921384701394048e-6,1.4964099512414412e-6
14760,242.99704813957214,966.460666,203.40648850241047,0.017074205245413754,1.8105964058910135e-6,1.4101259771099025e-6
14810,243.86115407943726,969.8867889999999,203.4065617379509,0.017074211392900284,1.7070363712413832e-6,1.3294715062544935e-6
14860,244.7322461605072,973.3526029999999,203.40663237199692,0.01707421732201399,1.6101608278873574e-6,1.254023040883812e-6
14910,245.60521411895752,976.839161,203.4067004382915,0.017074223035587303,1.5194724902144768e-6,1.1833932857614873e-6
14960,246.46359515190125,980.2611029999999,203.40676597763647,0.017074228537045176,1.4345162050466808e-6,1.1172277591736272e-6
15010,247.3268711566925,983.690539,203.4068290367322,0.017074233830307702,1.3548750318691887e-6,1.055201740133882e-6
15060,248.1841630935669,987.099874,203.40688966715808,0.01707423891970452,1.280166709141725e-6,9.970175162828113e-7
15110,249.0493540763855,990.5488369999999,203.4069479244623,0.01707424380989842,1.210040467646669e-6,9.42401902064469e-7
15160,249.9124641418457,993.9910259999999,203.4070038673708,0.017074248505818932,1.144174155096122e-6,8.911039993171922e-7
15210,250.7641670703888,997.3784959999999,203.40705755708916,0.017074253012603735,1.0822716406297932e-6,8.428931758485377e-7
15260,251.61462807655334,1000.77618,203.40710905668232,0.017074257335546576,1.0240604705386679e-6,7.975572396695063e-7
15310,252.45812702178955,1004.134736,203.40715843054156,0.01707426148005255,9.692897503620709e-7,7.549007895325529e-7
15360,253.29336619377136,1007.476588,203.4072057439114,0.01707426545159836,9.177282302807638e-7,7.147437238003118e-7
15410,254.16278505325317,1010.9270889999999,203.4072510624819,0.017074269255698122,8.691625736586276e-7,6.769198919538256e-7
15460,255.00973510742188,1014.304348,203.40729445203158,0.017074272897873364,8.233957905099174e-7,6.412758745478634e-7
15510,255.8688850402832,1017.7292789999999,203.40733597811985,0.017074276383627233,7.802458195946909e-7,6.07669878920608e-7
15560,256.7143831253052,1021.0889589999999,203.40737570582306,0.01707427971842232,7.395442440798632e-7,5.75970738926726e-7
15610,257.55171608924866,1024.4209759999999,203.40741369950734,0.017074282907661602,7.011351279305845e-7,5.460570086974451e-7
15660,258.4077980518341,1027.836713,203.4074500226357,0.017074285956672246,6.648739610638192e-7,5.178161411066472e-7
15710,259.26366209983826,1031.247586,203.40748473760635,0.017074288870692043,6.306267024098803e-7,4.911437424894879e-7
15760,260.116907119751,1034.6703029999999,203.4075179056154,0.01707429165485787,5.98268911501878e-7,4.65942896308193e-7
15810,260.96672010421753,1038.045649,203.40754958654463,0.01707429431419628,5.676849597279339e-7,4.4212354886069183e-7
15860,261.8100070953369,1041.405966,203.40757983887607,0.017074296853616337,5.387673136939933e-7,4.196019511503165e-7
15910,262.66048216819763,1044.782639,203.40760871960856,0.01707429927790259,5.114158835111983e-7,3.9830015131995233e-7
15960,263.5238699913025,1048.222139,203.4076362842132,0.01707430159171136,4.855374297965714e-7,3.7814553281319925e-7
16010,264.3945109844208,1051.676405,203.40766258658218,0.01707430379956643,4.6104502363192725e-7,3.590703937803814e-7
16060,265.2440731525421,1055.0759699999999,203.40768767900607,0.01707430590585713,4.378575547301791e-7,3.410115640293677e-7
16110,266.09680104255676,1058.489497,203.4077116121539,0.017074307914836693,4.15899282452664e-7,3.2391005534955867e-7
16160,266.94586205482483,1061.860009,203.40773443506177,0.01707430983062127,3.9509942644576625e-7,3.077107426921152e-7
16210,267.8271460533142,1065.3654999999999,203.40775619513883,0.017074311657190446,3.7539179259776345e-7,2.923620728582307e-7
16260,268.6910209655762,1068.8261889999999,203.40777693816722,0.01707431339838723,3.5671443096027786e-7,2.778157980820287e-7
16310,269.58204913139343,1072.363705,203.4077967083229,0.017074315057919818,3.390093229612334e-7,2.640267324262275e-7
16360,270.4458999633789,1075.807946,203.40781554818966,0.01707431663936274,3.2222209492766546e-7,2.5095252866840415e-7
16410,271.3223659992218,1079.295324,203.4078334987838,0.01707431814615896,3.063017554091048e-7,2.385534737235866e-7
16460,272.1654419898987,1082.6596009999998,203.40785059958245,0.017074319581622248,2.9120045432732907e-7,2.2679230106562453e-7
16510,273.0135660171509,1086.0408579999998,203.40786688855275,0.017074320948939604,2.768732617858087e-7,2.1563401845989333e-7
16560,273.8528091907501,1089.4015769999999,203.40788240218598,0.017074322251174157,2.6327796476841737e-7,2.0504574962848914e-7
16610,274.718435049057,1092.829587,203.40789717553162,0.017074323491268008,2.503748800208367e-7,1.9499658851880487e-7
16660,275.56435108184814,1096.2394259999999,203.40791124223676,0.01707432467204554,2.3812668198641305e-7,1.8545746529679241e-7
16710,276.42349314689636,1099.6326119999999,203.40792463457893,0.01707432579621616,2.2649824412892236e-7,1.7640102276619632e-7
16760,277.28003001213074,1103.0632679999999,203.40793738351428,0.01707432686637838,2.1545649227052155e-7,1.6780150214543696e-7
16810,278.1544280052185,1106.5172169999998,203.40794951870777,0.017074327885022306,2.0497026965233987e-7,1.5963463797430292e-7
16860,279.0125081539154,1109.95234,203.4079610685796,0.017074328854533572,1.950102118643609e-7,1.5187756070702907e-7
16910,279.8835070133209,1113.400132,203.40797206034443,0.017074329777196612,1.855486312669963e-7,1.4450870669768008e-7
16960,280.7262501716614,1116.777131,203.40798252005112,0.017074330655197995,1.7655940997950947e-7,1.3750773485755509e-7
17010,281.5832710266113,1120.184112,203.40799247262163,0.017074331490629712,1.6801790056709724e-7,1.3085544930844954e-7
17060,282.4566271305084,1123.661071,203.40800194189418,0.017074332285492766,1.5990083421230137e-7,1.2453372786485167e-7
17110,283.3095979690552,1127.050277,203.40801095065964,0.01707433304170026,1.5218623510192148e-7,1.1852545535688645e-7
17160,284.18104815483093,1130.534672,203.4080195207012,0.017074333761080696,1.4485334115394421e-7,1.1281446189098141e-7
17210,285.04060912132263,1133.954423,203.40802767283267,0.017074334445381215,1.3788252998295103e-7,1.0738546519035664e-7
17260,285.899374961853,1137.367911,203.40803542693533,0.01707433509627068,1.3125525045455936e-7,1.0222401728835726e-7
17310,286.7600061893463,1140.801767,203.40804280199433,0.017074335715342726,1.249539583736773e-7,9.731645444127649e-8
17360,287.60583996772766,1144.1824299999998,203.40804981613454,0.01707433630411878,1.1896205692401515e-7,9.264985074154526e-8
17410,288.477637052536,1147.655201,203.4080564866554,0.01707433686405098,1.1326384095576807e-7,8.821197472794882e-8
17460,289.33299016952515,1151.034671,203.40806283006427,0.01707433739652497,1.0784444482643101e-7,8.399124876308846e-8
17510,290.233451128006,1154.605368,203.40806886210822,0.017074337902862585,1.0268979397984094e-7,7.997671132224382e-8
17560,291.07172107696533,1157.9718269999998,203.40807459780686,0.01707433838432459,9.778655940598575e-8,7.615798152582955e-8
17610,291.9245400428772,1161.359687,203.40808005148233,0.017074338842113203,9.312211497565625e-8,7.252522591083296e-8
17660,292.78111696243286,1164.772027,203.40808523679055,0.01707433927737472,8.868449775832911e-8,6.906912752564715e-8
17710,293.6743381023407,1168.335378,203.40809016674658,0.017074339691201645,8.446237060455235e-8,6.57808567885406e-8
17760,294.58221197128296,1171.922584,203.40809485375615,0.017074340084635327,8.044498724802e-8,6.26520443085073e-8
17810,295.48926615715027,1175.5229709999999,203.40809930964136,0.017074340458668125,7.662215917962176e-8,5.967475508616379e-8
17860,296.3607850074768,1178.976148,203.4081035456613,0.01707434081424515,7.298422512811791e-8,5.684146474473413e-8
17910,297.31751012802124,1182.713129,203.40810757254633,0.01707434115226712,6.952202200179451e-8,5.414503689887348e-8
17960,298.2624011039734,1186.390148,203.40811140051449,0.017074341473591746,6.622685747895054e-8,5.157870180763232e-8
18010,299.2091519832611,1190.067331,203.40811503929567,0.01707434177903577,6.309048469173775e-8,4.91360366577626e-8
18060,300.0848159790039,1193.530853,203.40811849815688,0.01707434206937708,6.010507791533036e-8,4.681094662999337e-8
18110,300.9775490760803,1197.085908,203.40812178591955,0.017074342345356156,5.726321004159106e-8,4.459764735510511e-8
18160,301.8945109844208,1200.721339,203.40812491098106,0.017074342607677883,5.4557831144147194e-8,4.249064822001449e-8
18210,302.8073480129242,1204.3438039999999,203.40812788133647,0.01707434285701338,5.19822484060035e-8,4.048473673502788e-8
18260,303.701788187027,1207.8969789999999,203.40813070459336,0.017074343094001236,4.9530107133086206e-8,3.857496374683817e-8
18310,304.6026179790497,1211.447982,203.4081333879915,0.017074343319249168,4.719537290696568e-8,3.6756629538735084e-8
18360,305.485258102417,1214.974726,203.40813593842196,0.017074343533335617,4.497231470758159e-8,3.5025270686271213e-8
18410,306.3598201274872,1218.460697,203.40813836243933,0.017074343736810788,4.285548899417734e-8,3.337664765919932e-8
18460,307.21918296813965,1221.9049,203.40814066628056,0.01707434393019822,4.083972464241072e-8,3.180673309021541e-8
18510,308.0776901245117,1225.340632,203.4081428558796,0.01707434411399601,3.8920108875723735e-8,3.0311700818049284e-8
18560,308.9222140312195,1228.6952179999998,203.4081449368795,0.017074344288677847,3.7091973745598615e-8,2.8887915358037825e-8
18610,309.75951504707336,1232.064247,203.40814691464988,0.017074344454694468,3.5350883488209425e-8,2.753192205525136e-8
18660,310.6179699897766,1235.496713,203.40814879429624,0.017074344612474427,3.3692622558715784e-8,2.6240437765380218e-8
18710,311.47073197364807,1238.8922029999999,203.40815058067457,0.01707434476242535,3.2113184442156536e-8,2.5010342140451754e-8
18760,312.31639099121094,1242.2693749999999,203.40815227840307,0.01707434490493489,3.060876065678465e-8,2.3838669064424118e-8
18810,313.1508810520172,1245.6079969999998,203.40815389187247,0.01707434504037161,2.9175730907979498e-8,2.272259898487097e-8
18860,314.23249411582947,1249.346307,203.4081554252591,0.017074345169086076,2.781065336910017e-8,2.1659451343530266e-8
18910,315.09498500823975,1252.797412,203.4081568825334,0.017074345291411577,2.6510255634828757e-8,2.0646677530600605e-8
18960,315.9829671382904,1256.32158,203.4081582674693,0.0170743454076649,2.527142605318837e-8,1.968185413395654e-8
19010,316.88984417915344,1259.915722,203.4081595836572,0.017074345518147422,2.4091205763010005e-8,1.8762676737780444e-8
19060,317.89207315444946,1263.908058,203.4081608345071,0.01707434562314539,2.2966780830730242e-8,1.7886953798555093e-8
19110,318.78113198280334,1267.432781,203.40816202326457,0.017074345722931237,2.1895475080113092e-8,1.7052601060718388e-8
19160,319.70154309272766,1271.0996639999998,203.408163153011,0.017074345817763625,2.0874742952894484e-8,1.6257635996401204e-8
19210,320.6036500930786,1274.6096009999999,203.40816422667845,0.017074345907888665,1.9902163295952184e-8,1.550017296676039e-8
19260,321.5358250141144,1278.256404,203.40816524705212,0.01707434599354016,1.8975432787292708e-8,1.477841810201575e-8
19310,322.4551820755005,1281.889537,203.40816621678013,0.01707434607494039,1.8092360300874136e-8,1.40906649126698e-8
19360,323.3148331642151,1285.3199399999999,203.4081671383797,0.017074346152300655,1.725086126143035e-8,1.343528989294045e-8
19410,324.20437717437744,1288.797547,203.4081680142417,0.017074346225821654,1.6448952197301252e-8,1.2810748278404406e-8
19460,325.0837070941925,1292.297392,203.40816884664196,0.017074346295694414,1.5684745933890478e-8,1.2215570302573114e-8
19510,325.9410591125488,1295.710703,203.4081696377385,0.017074346362100087,1.4956446690563206e-8,1.1648357378266067e-8
19560,326.84715509414673,1299.266869,203.40817038958588,0.017074346425211134,1.4262345541690732e-8,1.1107778562588345e-8
19610,327.72111201286316,1302.716762,203.4081711041369,0.017074346485191474,1.3600816236452461e-8,1.0592567301315079e-8
19660,328.5861611366272,1306.172635,203.40817178324522,0.017074346542196712,1.2970311034605451e-8,1.0101518185711726e-8
19710,329.442106962204,1309.5734049999999,203.40817242867226,0.017074346596374697,1.2369356823322186e-8,9.633483928255494e-9
19760,330.308345079422,1313.023131,203.40817304209466,0.01707434664786617,1.1796551522744094e-8,9.187372563213916e-9
19810,331.1766130924225,1316.4840219999999,203.4081736251024,0.017074346696804597,1.125056050232817e-8,8.762144655629315e-9
19860,332.0351040363312,1319.929328,203.40817417920945,0.017074346743317065,1.0730113373090859e-8,8.356810803058978e-9
19910,332.90381717681885,1323.3846019999999,203.40817470585125,0.017074346787524064,1.0234000829075156e-8,7.970429175651322e-9
19960,333.7664489746094,1326.829636,203.40817520639519,0.01707434682954037,9.761071456005236e-9,7.602103030667062e-9


==> minsurf/minsurf_fbfb_exact_lowres_eps.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy
0,0.0,0.0,12024.076522210275,1.0,1.2716909919262904,1.0
1,0.008060932159423828,0.038062,1912.0034880800754,0.15901458083274153,0.4799674762121777,0.37742460964133145
2,0.016051054000854492,0.076054,456.69151771554857,0.03798142143157279,0.16547107247915158,0.130118931037252
3,0.024084091186523438,0.084086,262.31800945607563,0.021816062877804784,0.07625649800824433,0.059964644314052275
4,0.03267502784729004,0.12268,220.00515216912905,0.0182970518993909,0.03918727448364386,0.03081509166333328
5,0.040676116943359375,0.160681,208.59874497068117,0.017348421276708274,0.020743988642544373,0.016312129891808445
6,0.049059152603149414,0.199065,205.24335416480397,0.017069365267735004,0.011839085798240567,0.00930971900674341
7,0.057665109634399414,0.237672,204.08879416315443,0.016973344587933367,0.007478467169164298,0.00588072669905156
8,0.0658869743347168,0.275895,203.5914967511609,0.016931986117611347,0.005577557392747941,0.004385937643781963
9,0.07447195053100586,0.296406,203.29970337242963,0.016907718692317414,0.004968069142945459,0.0039066637842736385
10,0.0824899673461914,0.337333,203.0714504678238,0.01688873570396199,0.004850094917160311,0.00381389421483095
60,0.49640393257141113,1.9785359999999999,197.46552455797604,0.016422510634661013,0.0026098533220278285,0.002052270039339164
110,0.941802978515625,3.766686,196.03530537148595,0.016303564353518485,0.002056333899478408,0.001617007521900884
160,1.3731269836425781,5.475365,194.97647850639822,0.0162155054607518,0.001909945047029313,0.0015018939814429519
210,1.8125829696655273,7.232494,194.12875631067223,0.01614500339814765,0.0019036012542664772,0.0014969055111281417
260,2.25301194190979,8.973105,193.36789268814394,0.01608172505647019,0.0016234873429776051,0.0012766366619601764
310,2.699568033218384,10.772958,192.75570312947664,0.016030811411872497,0.0014372689165520784,0.0011302029547091304
360,3.1361961364746094,12.503024,192.2390707090214,0.01598784491714827,0.0013935780278297725,0.0010958464254896183
410,3.5809731483459473,14.29628,191.78708092085972,0.01595025452196684,0.0013135449589072525,0.0010329120574468832
460,4.036286115646362,16.119704,191.42391376353754,0.01592005119145315,0.0011090317583230015,0.0008720921712617455
510,4.501832008361816,17.969271,191.1617262052128,0.015898245977735453,0.0010364409340529745,0.0008150100461771995
560,4.958621025085449,19.739131999999998,190.92291023502068,0.01587838449650228,0.00108862897852077,0.0008560483524946357
610,5.4089131355285645,21.534869,190.6829699702028,0.015858429511653782,0.0010338343811385538,0.000812960371428405
660,5.850957155227661,23.281595,190.49081521419032,0.01584244867889232,0.0010283793021486664,0.0008086707452342111
710,6.308722019195557,25.130156,190.32843940702256,0.01582894445618816,0.0006483812762629975,0.0005098575678993084
760,6.755980014801025,26.919378,190.19160153333704,0.015817564133264173,0.00048384963648366526,0.0003804773640416807
810,7.204030990600586,28.702800999999997,190.06246077068926,0.015806823951894797,0.0004875646563080266,0.0003833986867906404
860,7.652045011520386,30.497403,189.93344382124363,0.01579609406763239,0.0004890344502918128,0.00038455446598001706
910,8.124886989593506,32.383385,189.8178990395632,0.015786484616006978,0.00042986164785852634,0.0003380236634431094
960,8.587477922439575,34.242236,189.72660506231213,0.015778892018181903,0.0004285784860450677,0.0003370146433103844
1010,9.031075954437256,35.990978999999996,189.6326007325822,0.015771074009908563,0.00043205426607489456,0.00033974783875793724
1060,9.489336967468262,37.841391,189.5421911288406,0.01576355496230648,0.0004058697445706857,0.0003191575210860742
1110,9.940253973007202,39.647374,189.451381119451,0.015756002614380062,0.00040961251486996595,0.0003221006655473013
1160,10.382755041122437,41.411618,189.36217132970896,0.015748583351073042,0.0004112269728680025,0.0003233702019427672
1210,10.847393035888672,43.259862999999996,189.27933646335887,0.01574169426764139,0.00041309294062161727,0.00032483751417935726
1260,11.300127983093262,45.069500999999995,189.20243474813338,0.015735298623445058,0.0003749062652364526,0.00029480924817165243
1310,11.7555251121521,46.898633,189.16360875963662,0.015732069603035463,0.00024714706710143045,0.00019434522118228195
1360,12.194885015487671,48.654226,189.14532340282398,0.015730548874455696,0.00024700385116895637,0.00019423260268188893
1410,12.652392148971558,50.497268,189.1254659901156,0.015728897403536352,0.0002523245539019323,0.00019841656149480495
1460,13.104259967803955,52.279598,189.1046014762753,0.01572716217557088,0.0002583720986754718,0.00020317207585476672
1510,13.555797100067139,54.095304,189.0828028663488,0.01572534926213123,0.0002650820519617996,0.0002084484781639188
1560,14.023292064666748,55.958782,189.0600200381406,0.01572345449473133,0.0002724280031139507,0.00021422500028980398
1610,14.472479104995728,57.76492,189.03749025220088,0.015721580771963672,0.0002786176794928448,0.00021909228048459274
1660,14.921075105667114,59.547185,189.01631011504935,0.015719819294721542,0.00028576233750257445,0.00022471051483168622
1710,15.37145709991455,61.356947999999996,188.99557375828405,0.01571809472512761,0.0002868028784971478,0.00022552874897911634
1760,15.815575122833252,63.118618999999995,188.97260567010247,0.01571618455030968,0.0002949895216039457,0.00023196635305021003
1810,16.263983011245728,64.925178,188.94757775663177,0.01571410306709353,0.0002893423663605996,0.00022752568681981387
1860,16.719604015350342,66.729299,188.9168312122904,0.015711545985534328,0.00029624703976177517,0.00023295520817760593
1910,17.180134057998657,68.579475,188.88568845221354,0.015708955952111026,0.0002933843073438839,0.00023070408551017637
1960,17.638503074645996,70.423682,188.8531523931169,0.01570625004292652,0.00029877196003268706,0.00023494069072560076
2010,18.099308013916016,72.26440099999999,188.82419573857894,0.015703841820184052,0.00030381718103763547,0.00023890802322774123
2060,18.546122074127197,74.04907399999999,188.79665764073266,0.015701551573794204,0.0003093355756167385,0.0002432474379237155
2110,19.018168926239014,75.934696,188.76945752662525,0.015699289436318847,0.0003148197705270199,0.0002475599595544414
2160,19.4770290851593,77.750466,188.7422743806008,0.01569702871001906,0.0002978551569374112,0.00023421975843851493
2210,19.943198919296265,79.626661,188.71270945153802,0.01569456989923154,0.0002271119185512246,0.00017859049092359101
2260,20.397159099578857,81.440981,188.69187939211184,0.015692837536718067,0.00022391840853810675,0.00017607925978851746
2310,20.85953712463379,83.296024,188.67002787134797,0.015691020222870847,0.00022832366050553877,0.00017954334972498793
2360,21.326292991638184,85.14522699999999,188.64871973459515,0.015689248100353707,0.00023219511335182506,0.00018258768429279203
2410,21.789113998413086,86.998116,188.62868942027825,0.015687582249817915,0.0002345211628309695,0.00018441678388845801
2460,22.254115104675293,88.85180299999999,188.60881287329485,0.015685929187568465,0.00023688221254295047,0.00018627340607652948
2510,22.719645023345947,90.728364,188.59067908599934,0.015684421064490403,0.00022253202115576464,0.00017498906775983752
2560,23.18690299987793,92.586728,188.57846377632322,0.015683405160304035,0.00022322861294132585,0.00017553683588116868
2610,23.65070104598999,94.454577,188.5669776284833,0.015682449897933683,0.00022358249028591004,0.00017581510894186574
2660,24.113610982894897,96.289255,188.55617269011736,0.015681551289350646,0.0001507913293912673,0.00011857544824065833
2710,24.59760808944702,98.215318,188.55319321975327,0.015681303497317837,0.0001476161362375719,0.00011607862065136653
2760,25.04909896850586,100.018363,188.55117122137204,0.015681135334850018,0.00014582509932443632,0.00011467023062225844
2810,25.507909059524536,101.83667,188.5485719013176,0.01568091915857655,0.00014414801582658096,0.0001133514483799505
2860,25.96198797225952,103.663012,188.54834189684954,0.015680900029916844,7.076879186181348e-5,5.564936160679777e-5
2910,26.436313152313232,105.54582699999999,188.54183509624644,0.01568035888227935,6.090999954327138e-5,4.789685539173957e-5
2960,26.891881942749023,107.36404999999999,188.53351227550854,0.01567966670265769,5.553627549318748e-5,4.3671203024772594e-5
3010,27.38261604309082,109.326404,188.52550273266334,0.01567900057725252,5.1031372145250264e-5,4.0128751771647476e-5
3060,27.846352100372314,111.170619,188.51817719338717,0.015678391338009683,4.7043287796153584e-5,3.699270349072371e-5
3110,28.299864053726196,112.98969199999999,188.51154574916717,0.015677839824202552,4.35044617080518e-5,3.420993148827258e-5
3160,28.76309108734131,114.838881,188.50638221682263,0.015677410391444453,3.700286720930877e-5,2.909737306014787e-5
3210,29.237169981002808,116.71168399999999,188.50186051089239,0.015677034337123617,3.383128185787368e-5,2.660338248258552e-5
3260,29.70925498008728,118.59411499999999,188.4975300398624,0.015676674187134386,3.1541520953931464e-5,2.48028185732086e-5
3310,30.17678713798523,120.455942,188.49359575270591,0.015676346986359405,2.9845250110611278e-5,2.34689482744572e-5
3360,30.659309148788452,122.372208,188.49006317559716,0.01567605319439108,2.865612475759991e-5,2.2533874140441244e-5
3410,31.12287211418152,124.22044299999999,188.48689239235875,0.015675789491541837,2.7921964006272638e-5,2.1956563491873067e-5
3460,31.593223094940186,126.097746,188.48403673345948,0.01567555199647151,2.7595914003554516e-5,2.1700172588117245e-5
3510,32.07223892211914,128.001345,188.48145198422614,0.0156753370320018,2.763160817792954e-5,2.172824086461023e-5
3560,32.55414795875549,129.909604,188.479098153641,0.01567514127222093,2.7983970991972014e-5,2.2005322967321937e-5
3610,33.02528214454651,131.76464199999998,188.47693942084692,0.01567496173803466,2.8611173938244898e-5,2.2498526859033736e-5
3660,33.48820900917053,133.603286,188.47494368074175,0.01567479575937497,2.9476255407933308e-5,2.3178787610411732e-5
3710,33.960566997528076,135.483552,188.4730820420258,0.01567464093345445,3.054794761100002e-5,2.402151765243505e-5
3760,34.42561912536621,137.34868799999998,188.47132836050807,0.015674495085953023,3.180073636686519e-5,2.5006653793068953e-5
3810,34.902580976486206,139.239795,188.46965882279426,0.015674356236394744,3.321437803537118e-5,2.6118277353730243e-5
3860,35.374611139297485,141.11466099999998,188.46805157926957,0.015674222567624282,3.4773123000759596e-5,2.7344003552378008e-5
3910,35.84811592102051,142.99793499999998,188.46648642204542,0.01567409239902287,3.646483931981196e-5,2.8674292380240062e-5
3960,36.32323098182678,144.887139,188.46494450352148,0.015673964163102124,3.828015704391546e-5,3.010177573557449e-5
4010,36.806111097335815,146.809811,188.4634080918952,0.015673836385170618,4.021169366129088e-5,3.1620648346639877e-5
4060,37.27393293380737,148.66710899999998,188.46186036081514,0.0156737076658401,4.225338167223725e-5,3.322613900742825e-5
4110,37.74785804748535,150.54948,188.46028521113342,0.015673576666201266,4.439989765181569e-5,3.4914061618507705e-5
4160,38.22042894363403,152.42974999999998,188.45866712344278,0.0156734420955598,4.6646182722051886e-5,3.6680438108156064e-5
4210,38.69769906997681,154.336493,188.4569910406513,0.015673302701670513,4.898704223513007e-5,3.852118364141833e-5
4260,39.1674690246582,156.18389399999998,188.45506500275337,0.015673142519897355,2.921287419988335e-5,2.2971676598599813e-5
4310,39.63901114463806,158.080657,188.45549499125363,0.015673178280523087,2.646299961814277e-5,2.0809300204335027e-5
4360,40.103296995162964,159.918924,188.45701639360428,0.01567330481018612,2.4803213528254187e-5,1.950411985751632e-5
4410,40.58091711997986,161.808289,188.4588608487892,0.01567345820701302,2.338729317189236e-5,1.8390704440287432e-5
4460,41.061238050460815,163.727646,188.4607597117578,0.015673616128743233,2.207455179129884e-5,1.735842428030529e-5
4510,41.5332670211792,165.595472,188.46262005983994,0.015673770847326293,2.0835920980109253e-5,1.6384421303911338e-5
4560,41.9988751411438,167.44758299999998,188.464410880085,0.015673919783524577,1.966247381900309e-5,1.5461675787464227e-5
4610,42.47611904144287,169.348821,188.4661229534871,0.015674062170625898,1.8549865786464204e-5,1.458677139669429e-5
4660,42.95366311073303,171.266122,188.46775728308154,0.015674198092049174,1.7498267370864595e-5,1.3759842195908885e-5
4710,43.430164098739624,173.143426,188.46938674173123,0.015674333608373166,1.6606693254738046e-5,1.30587488314147e-5
4760,43.887588024139404,174.978029,188.47097504333922,0.01567446570181128,1.585633869065895e-5,1.2468704104477932e-5
4810,44.36081004142761,176.843426,188.47249053535234,0.015674591739932405,1.5196194206914972e-5,1.1949596484832042e-5
4860,44.8308961391449,178.716693,188.47393077291713,0.015674711519406706,1.4597214965926796e-5,1.1478586432239884e-5
4910,45.31581091880798,180.64861199999999,188.47530057039484,0.015674825440627614,1.4041318830869802e-5,1.1041454976102923e-5
4960,45.78164792060852,182.524462,188.47660586881383,0.01567493399768949,1.3517045978882505e-5,1.062919063255107e-5
5010,46.264662981033325,184.441197,188.47785215400253,0.01567503764682931,1.301713525834024e-5,1.0236083561952869e-5
5060,46.750757932662964,186.365289,188.47904415316123,0.01567513678119165,1.2537009812233818e-5,9.858534731966149e-6
5110,47.23783993721008,188.283343,188.4801858702501,0.01567523173377173,1.2073802375947025e-5,9.494289456008701e-6
5160,47.71213412284851,190.182167,188.48128069527843,0.015675322786504662,1.1625725019616524e-5,9.141941787294167e-6
5210,48.185935974121094,192.065415,188.48233151579896,0.015675410179538014,1.1191662875541562e-5,8.800615044531393e-6
5260,48.66106605529785,193.967983,188.48334081353866,0.015675494119268257,1.0770913751692455e-5,8.46975705582159e-6
5310,49.1510169506073,195.89686899999998,188.4843107440823,0.01567557478496777,1.0363022454015854e-5,8.14900987724895e-6
5360,49.61783409118652,197.751204,188.4852432013427,0.01567565233414659,9.96767632316948e-6,7.838127647716502e-6
5410,50.290404081344604,200.044986,188.48613986926412,0.015675726906852424,9.584640153383302e-6,7.536925412096373e-6
5460,50.768543004989624,201.948195,188.48700226305755,0.01567579862910002,9.213716319646453e-6,7.245247767061715e-6
5510,51.26777696609497,203.927553,188.48783176194738,0.0156758676155946,8.85472094628353e-6,6.962950121138206e-6
5560,51.75206398963928,205.854612,188.48862963508705,0.015675933971887174,8.507470207454397e-6,6.689887922039717e-6
5610,52.236541986465454,207.766503,188.48939706199465,0.015675997796074106,8.171772962905405e-6,6.425910865757753e-6
5660,52.69486594200134,209.608743,188.49013514860707,0.015676059180132252,7.847427299986382e-6,6.1708601773607856e-6
5710,53.18921494483948,211.54806499999998,188.490844939853,0.01567611821096465,7.534219434597599e-6,5.924567746748887e-6
5760,53.649620056152344,213.376018,188.49152742946768,0.015676174971216754,7.231923991697925e-6,5.686856349232598e-6
5810,54.12205505371094,215.265944,188.4921835676088,0.015676229539909818,6.940305051183995e-6,5.457540467964774e-6
5860,54.58732295036316,217.12391,188.49281426676157,0.015676281992932018,6.6591175779680494e-6,5.236427418488802e-6
5910,55.06411910057068,219.02862299999998,188.49342040629227,0.015676332403417145,6.388109003741676e-6,5.023318592565718e-6
5960,55.56822609901428,221.03894599999998,188.49400283593755,0.0156763808420348,6.1270208225883325e-6,4.8180107128913795e-6
6010,56.084495067596436,223.094032,188.49456237848474,0.01567642737721329,5.875590121468292e-6,4.6202970366002655e-6
6060,56.59381604194641,225.133592,188.4950998318082,0.015676472075309023,5.633551003844843e-6,4.4299684747404226e-6
6110,57.11916399002075,227.24139599999998,188.49561597042566,0.015676515000735896,5.400635886828075e-6,4.246814612288381e-6
6160,57.63077402114868,229.300634,188.49611154667943,0.015676556216063564,5.176576666463097e-6,4.070624624478854e-6
6210,58.143800020217896,231.34958899999998,188.49658729164506,0.015676595782093,4.961105753089281e-6,3.901188090964189e-6
6260,58.655718088150024,233.383522,188.49704391582222,0.015676633757913956,4.75395698340739e-6,3.738295713022506e-6
6310,59.16915702819824,235.43220499999998,188.49748210968517,0.015676670200950735,4.554866417791181e-6,3.581739940527305e-6
6360,59.68131899833679,237.484143,188.49790254411954,0.015676705166998532,4.36357303247881e-6,3.431315516255329e-6
6410,60.19097304344177,239.512172,188.49830587078142,0.01567673871025328,4.1798193162117756e-6,3.286819945056311e-6
6460,60.695136070251465,241.52845599999998,188.4986927224106,0.01567677088333771,4.003351780491747e-6,3.1480538950957585e-6
6510,61.207279920578,243.600323,188.49906371311346,0.01567680173732489,3.833921392296348e-6,3.014821538122973e-6
6560,61.715728998184204,245.61879299999998,188.4994194386226,0.015676831321759795,3.671283937032931e-6,2.8869308348814078e-6
6610,62.22634410858154,247.65766499999998,188.4997604765589,0.01567685968468111,3.5152003194096766e-6,2.7641937717000233e-6
6660,62.70702004432678,249.585703,188.50008738669075,0.0156768868726428,3.3654368084490436e-6,2.6464265531607307e-6
6710,63.192075967788696,251.53849,188.50040071119702,0.01567691293073597,3.2217652330968203e-6,2.533449755916459e-6
6760,63.677550077438354,253.478853,188.50070097494478,0.015676937902611952,3.0839631335228235e-6,2.425088447667148e-6
6810,64.15547013282776,255.367733,188.5009886857704,0.015676961830505716,2.9518138732408065e-6,2.321172275325749e-6
6860,64.62331509590149,257.238043,188.50126433478732,0.015676984755261428,2.825106716396186e-6,2.2215355257937807e-6
6910,65.08905100822449,259.099157,188.50152839668502,0.015677006716357335,2.703636874272001e-6,2.1260171625315003e-6
6960,65.55760908126831,260.968476,188.50178133006082,0.01567702775193336,2.5872055244490576e-6,2.034460840624573e-6
7010,66.0228750705719,262.828549,188.50202357775066,0.015677047898818602,2.4756198062169456e-6,1.9467149031755013e-6
7060,66.49732303619385,264.722897,188.50225556717265,0.01567706719255992,2.3686927946878536e-6,1.8626323609479083e-6
7110,66.97031903266907,266.61737899999997,188.50247771067987,0.015677085667451258,2.266243456722429e-6,1.7820708577086349e-6
7160,67.4321551322937,268.484498,188.50269040591897,0.015677103356563492,2.1680965908354906e-6,1.7048926229723247e-6
7210,67.91144514083862,270.39458099999996,188.50289403620127,0.015677120291775266,2.074082753181447e-6,1.6309644137997201e-6
7260,68.37221503257751,272.21763899999996,188.50308897086583,0.01567713650380321,1.984038171647374e-6,1.560157447244364e-6
7310,68.85197806358337,274.157306,188.50327556565952,0.01567715202223353,1.8978046499164696e-6,1.492347324912458e-6
7360,69.31848192214966,276.00231199999996,188.50345416310734,0.015677166875552824,1.815229462788529e-6,1.4274139506476453e-6
7410,69.81257510185242,277.973255,188.5036250928951,0.015677181091179902,1.7361652444741836e-6,1.3652414426906745e-6
7460,70.28698706626892,279.875264,188.5037886722374,0.015677194695496374,1.6604698709058158e-6,1.3057180411340522e-6
7510,70.76572895050049,281.762946,188.50394520625773,0.01567720771387829,1.5880063373427598e-6,1.2487360116763362e-6
7560,71.22740602493286,283.60894099999996,188.5040949883586,0.015677220170726893,1.5186426322330897e-6,1.1941915464327777e-6
7610,71.70157098770142,285.497524,188.5042383005883,0.015677232089499154,1.4522516082164778e-6,1.1419846624978318e-6
7660,72.17897510528564,287.392073,188.5043754140074,0.01567724349273822,1.3887108512097368e-6,1.0920190989999786e-6
7710,72.66837310791016,289.33995999999996,188.5045065890446,0.015677254402103023,1.3279025480466662e-6,1.0442022130197128e-6
7760,73.13704299926758,291.202267,188.5046320758536,0.015677264838397962,1.2697133536150915e-6,9.984448751121502e-7
7810,73.6115951538086,293.11132299999997,188.50475211465826,0.015677274821601615,1.2140342578195133e-6,9.546613646925015e-7
7860,74.08666515350342,295.016798,188.50486693609628,0.015677284370895304,1.1607604529587361e-6,9.127692657478665e-7
7910,74.55418014526367,296.877095,188.50497676154782,0.01567729350469043,1.109791201948109e-6,8.726893632131937e-7
7960,75.02952408790588,298.778762,188.50508180347035,0.015677302240656332,1.061029707772386e-6,8.343455403149425e-7
8010,75.53221011161804,300.760877,188.50518226571108,0.015677310595746268,1.014382984521117e-6,7.976646771591762e-7
8060,76.0120279788971,302.658573,188.50527834381967,0.01567731858622341,9.69761730122434e-7,7.625765506551951e-7
8110,76.49439811706543,304.59099399999997,188.50537022535525,0.015677326227686385,9.270802013343683e-7,7.290137362143897e-7
8160,76.97935700416565,306.498165,188.50545809017743,0.01567733353509349,8.862560909026057e-7,6.969115111526832e-7
8210,77.45515704154968,308.41303899999997,188.50554211073774,0.015677340522786902,8.47210407192023e-7,6.662077600382412e-7
8260,77.91792297363281,310.24969799999997,188.5056224523559,0.015677347204515683,8.098673564260807e-7,6.368428820898828e-7
8310,78.38533401489258,312.11154,188.5056992734909,0.015677353593458305,7.741542276329153e-7,6.087597007039166e-7
8360,78.85621809959412,313.99742699999996,188.50577272600623,0.015677359702244723,7.4000128036318e-7,5.81903375160553e-7
8410,79.32789397239685,315.881491,188.50584295542131,0.01567736554297727,7.07341635365149e-7,5.562213146557759e-7
8460,79.78981399536133,317.710055,188.5059101011617,0.015677371127251476,6.761111680958706e-7,5.316630945633523e-7
8510,80.27748608589172,319.65979699999997,188.5059742967949,0.01567737646617568,6.46248405189771e-7,5.081803750224479e-7
8560,80.74895095825195,321.549731,188.50603567026226,0.01567738157039032,6.176944239832405e-7,4.857268219283284e-7
8610,81.22182893753052,323.417369,188.50609434410157,0.015677386450086418,5.903927549505355e-7,4.642580302123865e-7
8660,81.68680095672607,325.285944,188.50615043566472,0.015677391115023726,5.642892871188162e-7,4.437314494648268e-7
8710,82.1527509689331,327.14518699999996,188.50620405732136,0.015677395574547625,5.393321764415869e-7,4.241063118837029e-7
8760,82.6105329990387,328.966277,188.50625531666407,0.015677399837606215,5.154717571935601e-7,4.0534356259986604e-7
8810,83.08264994621277,330.85481799999997,188.5063043167003,0.01567740391276626,4.926604560658447e-7,3.874057921253249e-7
8860,83.53807210922241,332.663911,188.50635115603578,0.015677407808228454,4.7085270935641864e-7,3.7025717123559696e-7
8910,84.01907896995544,334.56706099999997,188.5063959290613,0.01567741153184294,4.5000488279887585e-7,3.538633879266788e-7
8960,84.4856481552124,336.446391,188.50643872611823,0.015677415091123092,4.3007519423040803e-7,3.381915866046616e-7
9010,84.94347500801086,338.283908,188.50647963367106,0.01567741849325986,4.110236389438181e-7,3.2321030938594697e-7
9060,85.477126121521,340.28386,188.50651873446353,0.015677421745134746,3.9281191771469946e-7,3.088894395010919e-7
9110,85.95185804367065,342.186936,188.5065561076747,0.015677424853332792,3.754033673914606e-7,2.9520014671395867e-7
9160,86.43571496009827,344.11200199999996,188.5065918290712,0.015677427824155245,3.5876289405366624e-7,2.8211483476047205e-7
9210,86.90737414360046,345.977976,188.50662597114004,0.01567743066363059,3.428569085464515e-7,2.696070906558125e-7
9260,87.37372708320618,347.833289,188.50665860323784,0.015677433377526976,3.276532645273154e-7,2.5765163597723026e-7
9310,87.85746908187866,349.778041,188.50668979171226,0.0156774359713623,3.131211987699571e-7,2.4622427992169514e-7
9360,88.31946301460266,351.60974799999997,188.50671960003598,0.015677438450415363,2.9923127371591714e-7,2.3530187413111844e-7
9410,88.78977394104004,353.498059,188.50674808892353,0.015677440819735575,2.859553223319674e-7,2.2486226933071008e-7
9460,89.24779510498047,355.32480999999996,188.50677531645033,0.015677443084152868,2.732663949392898e-7,2.148842735178617e-7
9510,89.73628306388855,357.29335499999996,188.5068013381637,0.015677445248286914,2.6113870824251553e-7,2.0534761188089914e-7
9560,90.207937002182,359.154495,188.5068262071918,0.015677447316556195,2.495475962617099e-7,1.9623288821422599e-7
9610,90.67531299591064,361.02556999999996,188.50684997434615,0.015677449293186523,2.384694633075685e-7,1.875215479401545e-7
9660,91.13169693946838,362.858381,188.5068726882165,0.015677451182218943,2.2788173865701167e-7,1.7919584246785332e-7
9710,91.60293412208557,364.743535,188.5068943952764,0.01567745298751849,2.1776283320499957e-7,1.7123879510630482e-7
9760,92.06794810295105,366.596879,188.506915139959,0.015677454712780516,2.0809209775859642e-7,1.6363416826865267e-7
9810,92.54737615585327,368.527112,188.50693496476063,0.015677456361539284,1.9884978301946113e-7,1.5636643200425125e-7
9860,93.02387309074402,370.425912,188.50695391031206,0.01567745793717392,1.9001700124465306e-7,1.4942073385046577e-7
9910,93.48406100273132,372.26009999999997,188.5069720154627,0.01567745944291539,1.8157568939198945e-7,1.427828698518562e-7
9960,93.95312404632568,374.135736,188.50698931736002,0.015677460881853116,1.7350857381467211e-7,1.3643925679763642e-7
10010,94.42692995071411,376.03193899999997,188.50700585152103,0.01567746225694092,1.657991364166401e-7,1.3037690560778159e-7
10060,94.88946914672852,377.881756,188.507021651902,0.01567746357100283,1.5843158218420486e-7,1.245833958013818e-7
10110,95.4128839969635,379.911506,188.50703675096617,0.0156774648267387,1.5139080804116511e-7,1.190468510057198e-7
10160,95.86973905563354,381.723848,188.50705117975002,0.01567746602672972,1.4466237306770075e-7,1.1375591553776269e-7
10210,96.33570694923401,383.60869399999996,188.5070649679259,0.01567746717344364,1.3823246985402893e-7,1.0869973187797901e-7
10260,96.83787894248962,385.570475,188.50707814385882,0.015677468269239467,1.3208789716934106e-7,1.0386791917843286e-7
10310,97.33087396621704,387.505762,188.5070907346631,0.015677469316372216,1.2621603368921997e-7,9.925055260321896e-8
10360,97.8208520412445,389.45867499999997,188.50710276626074,0.01567747031699772,1.2060481285069347e-7,9.483814355561933e-8
10410,98.3197090625763,391.44318999999996,188.50711426342994,0.0156774712731767,1.1524269880435208e-7,9.062162076794184e-8
10460,98.81837010383606,393.40952999999996,188.50712524985528,0.01567747218687891,1.1011866331486548e-7,8.659231213713603e-8
10510,99.320965051651,395.39009999999996,188.50713574817757,0.015677473059987318,1.0522216371856438e-7,8.274192739163733e-8
10560,99.82773303985596,397.40559199999996,188.50714578003763,0.015677473894301706,1.0054312176174429e-7,7.90625414507709e-8
10610,100.32524299621582,399.377771,188.50715536612077,0.015677474691542403,9.607190332058689e-8,7.554657847741945e-8
10660,100.88094592094421,401.496107,188.50716452619875,0.015677475453353754,9.1799299107943e-8,7.218679670671431e-8
10710,101.37505102157593,403.42571,188.50717327916914,0.015677476181307402,8.7716506054868e-8,6.897627380532095e-8
10760,101.84646511077881,405.31751299999996,188.5071816430951,0.0156774768769056,8.381510955320753e-8,6.590839290781547e-8
10810,102.32192301750183,407.22524799999997,188.50718963523803,0.01567747754158392,8.008706646713221e-8,6.297682925772757e-8
10860,102.78728604316711,409.08797799999996,188.5071972721014,0.015677478176714884,7.652468891430654e-8,6.017553745378898e-8
10910,103.25352311134338,410.94710799999996,188.50720456945237,0.015677478783609807,7.312062864168655e-8,5.7498739163770654e-8
10960,103.72607612609863,412.833213,188.50721154236575,0.015677479363522397,6.986786213760684e-8,5.494091141730484e-8
11010,104.20706605911255,414.740733,188.50721820524447,0.015677479917650502,6.675967644742529e-8,5.249677545195256e-8
11060,104.6865611076355,416.658658,188.50722457185583,0.015677480447139094,6.378965543883506e-8,5.0161285912869334e-8
11110,105.16249513626099,418.558338,188.50723065535794,0.015677480953082492,6.095166685015389e-8,4.7929620668168386e-8
11160,105.62442302703857,420.416701,188.50723646832438,0.01567748143652639,5.823984976488164e-8,4.579717095948206e-8
11210,106.09569001197815,422.296855,188.50724202277328,0.015677481898470298,5.564860266867198e-8,4.375953201050706e-8
11260,106.56137704849243,424.156031,188.50724733018785,0.015677482339869233,5.317257207749253e-8,4.1812494084706474e-8
11310,107.04204893112183,426.072978,188.50725240154446,0.015677482761636063,5.0806641546860744e-8,3.995203384267236e-8
11360,107.50093698501587,427.900043,188.50725724733164,0.015677483164643076,4.8545921313675486e-8,3.8174306196932864e-8
11410,107.97525405883789,429.80192,188.50726187757297,0.015677483549723904,4.6385738213598725e-8,3.6475636383439386e-8
11460,108.43036198616028,431.600302,188.5072663018475,0.0156774839176752,4.4321626245203834e-8,3.485251254164172e-8
11510,108.89342212677002,433.462904,188.50727052931057,0.015677484269258378,4.234931727477186e-8,3.330157840516221e-8
11560,109.36187410354614,435.35265,188.50727456870803,0.015677484605200805,4.046473245786647e-8,3.181962655611221e-8
11610,109.82561707496643,437.193171,188.50727842840118,0.01567748492619786,3.866397379960328e-8,3.0403591788471456e-8
11660,110.29653811454773,439.06944699999997,188.50728211637824,0.015677485232913894,3.694331615482722e-8,2.905054481739108e-8
11710,110.75830507278442,440.91779599999995,188.50728564027227,0.015677485525983723,3.529919963972401e-8,2.7757686312029814e-8
11760,111.23058009147644,442.81879999999995,188.5072890073803,0.01567748580601421,3.372822231129024e-8,2.6522341139021917e-8
11810,111.70164203643799,444.696401,188.50729222467214,0.015677486073585017,3.2227133175620384e-8,2.534195286451186e-8
11860,112.1626341342926,446.533502,188.50729529881067,0.015677486329250267,3.0792825490941385e-8,2.4214078487965096e-8
11910,112.6411759853363,448.43867,188.50729823616135,0.015677486573539352,2.942233045005763e-8,2.3136383474329903e-8
11960,113.10982394218445,450.319301,188.50730104280592,0.015677486806958074,2.8112811009091212e-8,2.21066369012392e-8
12010,113.5768461227417,452.18233899999996,188.50730372455993,0.01567748702999009,2.6861556107991814e-8,2.1122706914282177e-8
12060,114.04407215118408,454.062837,188.50730628697556,0.015677487243097154,2.5665974996674345e-8,2.0182556265336816e-8
12110,114.51617312431335,455.950263,188.50730873536213,0.01567748744672082,2.452359206567657e-8,1.9284238247633985e-8
12160,114.97739100456238,457.77166,188.50731107479078,0.015677487641282843,2.343204160898772e-8,1.8425892577483857e-8
12210,115.45066905021667,459.649752,188.5073133101085,0.015677487827186327,2.2389062995294262e-8,1.7605741597163074e-8
12260,115.91490292549133,461.51683699999995,188.5073154459465,0.015677488004816435,2.1392496043571524e-8,1.682208663849014e-8
12310,116.388179063797,463.399567,188.50731748673087,0.015677488174541267,2.0440276538879425e-8,1.6073304496651008e-8
12360,116.8496241569519,465.24531199999996,188.5073194366878,0.0156774883367123,1.953043194799537e-8,1.5357844061167486e-8
12410,117.33410811424255,467.17071699999997,188.50732129986073,0.01567748849166582,1.8661077441019727e-8,1.4674223187468609e-8
12460,117.79785513877869,469.04562,188.50732308010924,0.015677488639722802,1.78304119199585e-8,1.4021025573948537e-8
12510,118.27749609947205,470.94134199999996,188.50732478112374,0.015677488781190175,1.703671433674945e-8,1.339689786662964e-8
12560,118.73467493057251,472.779479,188.50732640642855,0.01567748891636104,1.627834013861697e-8,1.2800546863951123e-8
12610,119.20765805244446,474.657633,188.50732795939285,0.015677489045515598,1.555371787227496e-8,1.2230736846468503e-8
12660,119.68003702163696,476.54992699999997,188.50732944323644,0.01567748916892163,1.4861345949567826e-8,1.1686287033500681e-8
12710,120.14364099502563,478.40662699999996,188.50733086103338,0.0156774892868348,1.4199789534110795e-8,1.1166069134925381e-8
12760,120.60568404197693,480.241128,188.50733221572222,0.015677489399499485,1.3567677585404775e-8,1.0669005026805429e-8
12810,121.08285403251648,482.147769,188.507333510113,0.015677489507149398,1.2963700003651762e-8,1.0194064506201333e-8
12860,121.55340600013733,484.04249899999996,188.50733474688818,0.015677489610007624,1.2386604983528189e-8,9.74026321029892e-9
12910,122.01875305175781,485.904498,188.50733592861135,0.01567748970828737,1.1835196324100252e-8,9.306660501049018e-9
12960,122.48253893852234,487.764055,188.50733705773277,0.015677489802192413,1.1308331073632052e-8,8.892357613151595e-9
13010,122.96173405647278,489.668464,188.50733813659312,0.015677489891917418,1.0804917101344646e-8,8.496495744597457e-9
13060,123.42210793495178,491.51442199999997,188.50733916743044,0.01567748997764852,1.0323910817278082e-8,8.118254263671371e-9
13110,123.88619804382324,493.367618,188.50734015238058,0.015677490059563346,9.86431508198537e-9,7.756849065230404e-9
13160,124.35382103919983,495.226369,188.50734109348627,0.015677490137831783,9.425177088477813e-9,7.411530905161993e-9
13210,124.825031042099,497.105209,188.50734199269831,0.015677490212616076,9.005586413170122e-9,7.081583867735773e-9
13260,125.28851413726807,498.965158,188.507342851882,0.01567749028407135,8.604673144202156e-9,6.766323893800845e-9
13310,125.7575170993805,500.843343,188.5073436728188,0.015677490352345766,8.221606049420813e-9,6.465097340170003e-9
13360,126.21545600891113,502.681566,188.507344457211,0.015677490417580896,7.855590907740446e-9,6.177279667477405e-9
13410,126.69297313690186,504.589565,188.50734520668436,0.01567749047991195,7.505868760175266e-9,5.902274064869935e-9
13460,127.15939998626709,506.43955,188.50734592279497,0.01567749053946834,7.171714507893732e-9,5.6395103475808985e-9
13510,127.62675309181213,508.319828,188.50734660702554,0.015677490596373383,6.8524352444615275e-9,5.3884436454816905e-9
13560,128.08829402923584,510.15851599999996,188.50734726079722,0.015677490650745265,6.5473688974259735e-9,5.148553334885517e-9
13610,128.55519700050354,512.0392439999999,188.50734788546345,0.01567749070269655,6.255882889652987e-9,4.919341985883619e-9
13660,129.0194489955902,513.8778599999999,188.50734848232213,0.01567749075233518,5.977372769463588e-9,4.700334285146881e-9
13710,129.4939079284668,515.78064,188.50734905260921,0.015677490799763945,5.711260985740523e-9,4.491076072725345e-9
13760,129.95950508117676,517.636045,188.507349597509,0.015677490845081337,5.456995656372438e-9,4.291133373608686e-9
13810,130.43881106376648,519.544941,188.50735011815013,0.01567749088838122,5.214049504212126e-9,4.100091561012128e-9
13860,130.9001100063324,521.418864,188.50735061561366,0.015677490929753506,4.9819186809773946e-9,3.917554431545549e-9
13910,131.37863397598267,523.327674,188.50735109093003,0.01567749096928389,4.7601217895155925e-9,3.743143436366732e-9
13960,131.8410041332245,525.167116,188.5073515450867,0.015677491007054498,4.548198821813046e-9,3.5764968460802525e-9
14010,132.31170010566711,527.051232,188.5073519790244,0.015677491043143563,4.345710284554297e-9,3.417269063117011e-9
14060,132.7702181339264,528.8849779999999,188.50735239364406,0.01567749107762602,4.152236181476674e-9,3.2651298215041104e-9
14110,133.24118494987488,530.768327,188.50735278980423,0.01567749111057326,3.967375263884271e-9,3.1197635975031168e-9
14160,133.708074092865,532.626569,188.50735316832726,0.015677491142053687,3.790744143375039e-9,2.9808689118989666e-9
14210,134.17292308807373,534.4974579999999,188.50735353000013,0.01567749117213274,3.6219764464753574e-9,2.848157665243015e-9
14260,134.6279969215393,536.308225,188.50735387557026,0.015677491200872588,3.4607221195206786e-9,2.721354591242767e-9
14310,135.10205793380737,538.202266,188.5073542057555,0.01567749122833293,3.306646730345271e-9,2.600196707642426e-9
14360,135.5830111503601,540.093786,188.50735452124158,0.015677491254570793,3.159430692734965e-9,2.4844327063677835e-9
14410,136.08606100082397,542.072279,188.50735482268132,0.015677491279640472,3.018768662571131e-9,2.3738224786812866e-9
14460,136.57028603553772,544.003199,188.50735511070155,0.0156774913035941,2.8843688633764846e-9,2.268136584821911e-9
14510,137.05242204666138,545.916234,188.50735538589853,0.01567749132648126,2.7559525374823467e-9,2.1671558224280375e-9
14560,137.53249597549438,547.819802,188.50735564884383,0.015677491348349493,2.633253296827064e-9,2.070670716034837e-9
14610,138.01905608177185,549.746998,188.5073559000825,0.015677491369244127,2.5160166660561795e-9,1.9784811577890084e-9
14660,138.4836609363556,551.599663,188.5073561401359,0.015677491389208518,2.40399942112228e-9,1.8903958873537575e-9
14710,138.95598101615906,553.4824629999999,188.50735636950148,0.015677491408284044,2.2969692483575625e-9,1.80623222381896e-9
14760,139.42371892929077,555.3598,188.507356588656,0.015677491426510353,2.194704106851656e-9,1.7258155643040563e-9
14810,139.89519095420837,557.2398019999999,188.50735679805396,0.015677491443925242,2.0969918683582414e-9,1.6489791007969858e-9
14860,140.36521005630493,559.130761,188.50735699812827,0.015677491460564717,2.0036298690747076e-9,1.5755634676940777e-9
14910,140.83209609985352,561.001085,188.50735718929533,0.015677491476463405,1.9144244053790284e-9,1.505416345270449e-9
14960,141.29911494255066,562.8483269999999,188.5073573719516,0.01567749149165428,1.8291904577151536e-9,1.4383922425560256e-9
15010,141.77226996421814,564.764745,188.50735754647562,0.01567749150616883,1.7477512107975495e-9,1.3743521200461979e-9
15060,142.23658108711243,566.6054849999999,188.50735771322974,0.01567749152003718,1.6699377256141008e-9,1.3131631317798101e-9
15110,142.72524094581604,568.558332,188.50735787255906,0.015677491533288037,1.5955886012340123e-9,1.254698359400265e-9
15160,143.1975040435791,570.439885,188.50735802479616,0.015677491545949062,1.5245495873215124e-9,1.1988365074539099e-9
15210,143.66195607185364,572.314831,188.50735817025424,0.015677491558046295,1.4566733366396004e-9,1.1454617087702323e-9
15260,144.13709497451782,574.196788,188.50735830923617,0.01567749156960493,1.3918190172200152e-9,1.0944632194899495e-9
15310,144.62067794799805,576.121005,188.50735844203095,0.015677491580649006,1.3298521047327728e-9,1.045735255793849e-9
15360,145.0792739391327,577.9594139999999,188.50735856891373,0.0156774915912014,1.2706440757611994e-9,9.991767527082148e-10
15410,145.53879404067993,579.7932109999999,188.50735869014682,0.015677491601283927,1.2140720630949885e-9,9.54691093042954e-10
15460,145.99882006645203,581.631635,188.50735880598236,0.015677491610917558,1.160018743712793e-9,9.121860193061978e-10
15510,146.47090196609497,583.53645,188.50735891666136,0.01567749162012234,1.1083719787360996e-9,8.715733505803923e-10
15560,146.9295470714569,585.370311,188.50735902241215,0.01567749162891726,1.0590246057175635e-9,8.327688191872846e-10
15610,147.39827609062195,587.245688,188.50735912345496,0.015677491637320635,1.0118742668978735e-9,7.956919356369268e-10
15660,147.86266112327576,589.098077,188.50735921999902,0.015677491645349862,9.668231553097726e-10,7.602657889754176e-10
15710,148.32642197608948,590.955478,188.5073593122445,0.015677491653021593,9.237778177135661e-10,7.264168918223413e-10
15760,148.80391597747803,592.8499889999999,188.5073594003831,0.01567749166035177,8.826489341831835e-10,6.94075007047265e-10
15810,149.2834460735321,594.7670529999999,188.50735948459837,0.01567749166735566,8.433511898022481e-10,6.631730468773584e-10
15860,149.7566421031952,596.680343,188.50735956506358,0.015677491674047663,8.058030600456795e-10,6.336469041312399e-10
15910,150.22159004211426,598.517621,188.50735964194567,0.015677491680441677,7.699266478050585e-10,6.054353240631313e-10
15960,150.680645942688,600.358432,188.50735971540547,0.015677491686551068,7.356475443499012e-10,5.784797950291219e-10
16010,151.15724301338196,602.265843,188.50735978559484,0.01567749169238847,7.028946190960674e-10,5.527243831706e-10
16060,151.61456513404846,604.101643,188.50735985265868,0.015677491697965933,6.715999148681047e-10,5.281156500533204e-10
16110,152.09237813949585,606.0097519999999,188.50735991673747,0.01567749170329514,6.41698530800957e-10,5.046025605866295e-10
16160,152.56787705421448,607.903319,188.5073599779618,0.01567749170838695,6.131284299217545e-10,4.821363317145306e-10
16210,153.03081393241882,609.75447,188.50736003646122,0.015677491713252143,5.858303300468755e-10,4.606703466220914e-10
16260,153.50828099250793,611.633655,188.5073600923561,0.015677491717900723,5.597475931886654e-10,4.401600677699142e-10
16310,153.9828360080719,613.550381,188.5073601457624,0.015677491722342334,5.348261373731342e-10,4.205629675515809e-10
16360,154.4472460746765,615.400894,188.50736019679152,0.015677491726586248,5.110142365550707e-10,4.018383709559925e-10
16410,154.9142711162567,617.2721329999999,188.507360245548,0.015677491730641153,4.882625088764686e-10,3.839474463343287e-10
16460,155.3833270072937,619.141946,188.50736029213314,0.015677491734515474,4.665237391572511e-10,3.6685306581482154e-10
16510,155.8461470603943,621.001928,188.50736033664552,0.015677491738217413,4.457528311577772e-10,3.5051976776415966e-10
16560,156.31539797782898,622.862838,188.5073603791754,0.015677491741754472,4.2590668868952316e-10,3.3491366329833177e-10
16610,156.77946496009827,624.730254,188.5073604198115,0.015677491745134033,4.069441613562265e-10,3.2000239361592785e-10
16660,157.2427921295166,626.586682,188.507360458639,0.01567749174836318,3.888258770685479e-10,3.057549982952816e-10
16710,157.7141809463501,628.455609,188.50736049573706,0.015677491751448492,3.7151428600715335e-10,2.9214194986504004e-10
16760,158.19328093528748,630.3728699999999,188.5073605311847,0.015677491754396547,3.5497343972831143e-10,2.791349801028443e-10
16810,158.7269160747528,632.403794,188.50736056505335,0.015677491757213283,3.3916903643872234e-10,2.6670711563739785e-10
16860,159.19538497924805,634.270002,188.50736059741402,0.015677491759904606,3.240682827338321e-10,2.5483256922576025e-10
16910,159.69937300682068,636.2157599999999,188.50736062833337,0.01567749176247606,3.0963985321905833e-10,2.434867080013142e-10
16960,160.19300603866577,638.1395739999999,188.50736065787666,0.01567749176493307,2.9585382323587826e-10,2.3264600057261907e-10
17010,160.72139501571655,640.1466439999999,188.50736068610453,0.015677491767280685,2.8268157804522814e-10,2.22287945609363e-10
17060,161.18408393859863,642.004098,188.50736071307526,0.015677491769523745,2.700957953934476e-10,2.1239105813301447e-10
17110,161.67332196235657,643.934581,188.50736073884602,0.015677491771667006,2.5807037004776313e-10,2.029348101749559e-10
17160,162.14187002182007,645.80804,188.50736076346897,0.01567749177371481,2.4658034291315326e-10,1.9389957503720802e-10
17210,162.62821197509766,647.7346679999999,188.50736078699538,0.015677491775671418,2.3560189480363586e-10,1.8526662239445335e-10
17260,163.09764194488525,649.6080559999999,188.50736080947448,0.015677491777540926,2.251122175797742e-10,1.770180169624274e-10
17310,163.58260798454285,651.548991,188.50736083095268,0.01567749177932719,2.1508958926605051e-10,1.6913667756680746e-10
17360,164.05463814735413,653.427459,188.50736085147503,0.015677491781033965,2.0551318063494577e-10,1.6160622504972315e-10
17410,164.54489994049072,655.3580489999999,188.50736087108316,0.015677491782664702,1.9636314905840865e-10,1.5441105607028647e-10
17460,165.01835012435913,657.251238,188.50736088981878,0.01567749178422288,1.876204992266986e-10,1.475362335802198e-10
17510,165.48629307746887,659.123785,188.5073609077198,0.015677491785711643,1.7926710070663372e-10,1.4096750063086424e-10
17560,165.95568203926086,660.98777,188.50736092482452,0.015677491787134182,1.7128560730975307e-10,1.3469121696796694e-10
17610,166.4419140815735,662.919273,188.50736094116635,0.015677491788493276,1.6365948917837125e-10,1.2869438426269614e-10
17660,166.9033341407776,664.761407,188.5073609567821,0.01567749178979198,1.5637289101258624e-10,1.229645346278036e-10
17710,167.37250995635986,666.6524509999999,188.50736097170093,0.015677491791032727,1.4941071375932972e-10,1.1748979485418092e-10
17760,167.84552097320557,668.530037,188.50736098595664,0.015677491792218324,1.4275851579563415e-10,1.1225880870587207e-10
17810,168.31739711761475,670.4116849999999,188.50736099957834,0.015677491793351192,1.3640249823229366e-10,1.0726072536354005e-10
17860,168.78844714164734,672.2970849999999,188.50736101259196,0.01567749179443349,1.303294664139879e-10,1.0248516914991407e-10
17910,169.2659089565277,674.210056,188.50736102502702,0.01567749179546767,1.245268283467791e-10,9.792223829324483e-11
17960,169.73829007148743,676.088096,188.5073610369089,0.015677491796455844,1.1898253253072653e-10,9.356245604169773e-11
18010,170.20870113372803,677.977041,188.50736104826046,0.015677491797399915,1.1368507203883853e-10,8.939677387085552e-11
18060,170.66799402236938,679.812864,188.50736105910772,0.01567749179830204,1.0862348290621639e-10,8.541657021701418e-11
18110,171.12963199615479,681.656091,188.50736106947176,0.015677491799163983,1.037872545890151e-10,8.161358006617917e-11
18160,171.60311603546143,683.565831,188.50736107937394,0.015677491799987512,9.916634232707366e-11,7.797990467547602e-11
18210,172.0683400630951,685.416157,188.5073610888357,0.015677491800774414,9.475116662757689e-11,7.450801116712545e-11
18260,172.52871012687683,687.246599,188.50736109787653,0.015677491801526305,9.053257763616488e-11,7.119070451150315e-11
18310,172.9875249862671,689.101697,188.50736110651468,0.01567749180224471,8.650179586058273e-11,6.802108091491186e-11
18360,173.4481430053711,690.935759,188.50736111476772,0.015677491802931088,8.265048422056635e-11,6.49925844763371e-11
18410,173.91634511947632,692.804634,188.50736112265312,0.01567749180358689,7.897064822884976e-11,6.209892869432786e-11
18460,174.38692903518677,694.694888,188.50736113018792,0.01567749180421353,7.545463502955055e-11,5.933409571082662e-11
18510,174.86332893371582,696.597983,188.50736113738725,0.015677491804812274,7.209518449135251e-11,5.669237648852614e-11
18560,175.33128094673157,698.4657,188.50736114426596,0.01567749180538435,6.888528853677236e-11,5.4168260193797996e-11
18610,175.79887104034424,700.3183789999999,188.50736115083853,0.01567749180593097,6.581831384089761e-11,5.1756530681403585e-11
18660,176.27785992622375,702.240636,188.50736115711848,0.01567749180645325,6.288788919146419e-11,4.945217791957851e-11
18710,176.76163506507874,704.162162,188.50736116311805,0.015677491806952215,6.008793208209431e-11,4.725041890174615e-11
18760,177.2284541130066,706.046056,188.5073611688515,0.015677491807429045,5.741264241740839e-11,4.514669269650385e-11
18810,177.69869112968445,707.907239,188.5073611743294,0.015677491807884622,5.4856462088804454e-11,4.313662865985296e-11
18860,178.16211795806885,709.763701,188.50736117956347,0.015677491808319923,5.2414092669131374e-11,4.121606034948574e-11
18910,178.63807010650635,711.660623,188.5073611845638,0.01567749180873578,5.008046155665073e-11,3.9380998901935676e-11
18960,179.1081840991974,713.5519469999999,188.50736118934228,0.01567749180913319,4.7850730372011765e-11,3.762763963557688e-11
19010,179.58624696731567,715.446744,188.50736119390785,0.015677491809512892,4.572028280510321e-11,3.59523524939408e-11
19060,180.05811595916748,717.3128909999999,188.50736119826988,0.015677491809875668,4.3684678711548696e-11,3.435164594928635e-11
19110,180.53388094902039,719.231002,188.5073612024386,0.015677491810222367,4.173969701031851e-11,3.282220073533227e-11
19160,180.99964714050293,721.072894,188.5073612064215,0.01567749181055361,3.988133277444291e-11,3.1360867559526207e-11
19210,181.46623301506042,722.9401009999999,188.50736121022564,0.015677491810869987,3.810569599499867e-11,2.996458749564481e-11
19260,181.93616104125977,724.818709,188.50736121386203,0.015677491811172412,3.6409116208343216e-11,2.863047425789547e-11
19310,182.41263103485107,726.72641,188.50736121733564,0.0156774918114613,3.478807355130496e-11,2.7355759985851455e-11
19360,182.8760221004486,728.6002,188.50736122065447,0.015677491811737315,3.323920838703314e-11,2.6137802813782724e-11
19410,183.35174703598022,730.48007,188.5073612238263,0.015677491812001107,3.175930419394306e-11,2.497407341530016e-11
19460,183.81533098220825,732.3388659999999,188.50736122685612,0.015677491812253082,3.034529522395396e-11,2.3862161025445736e-11
19510,184.29062604904175,734.241533,188.5073612297521,0.01567749181249393,2.8994232504171677e-11,2.2799746705960968e-11
19560,184.76712703704834,736.1441639999999,188.50736123251787,0.015677491812723952,2.7703316634114574e-11,2.1784629135534766e-11
19610,185.24450993537903,738.0507809999999,188.50736123516154,0.015677491812943818,2.646988352810871e-11,2.0814713398271012e-11
19660,185.73681211471558,740.0222259999999,188.5073612376867,0.015677491813153824,2.5291364264693146e-11,1.9887979411085647e-11
19710,186.20599794387817,741.89559,188.5073612400997,0.015677491813354507,2.416531727810579e-11,1.90025072376281e-11
19760,186.69238114356995,743.853609,188.5073612424056,0.01567749181354628,2.3089408421456402e-11,1.815646141086663e-11
19810,187.17370700836182,745.769461,188.50736124460857,0.015677491813729492,2.206140479638957e-11,1.7348086081015734e-11
19860,187.65397596359253,747.6733859999999,188.5073612467134,0.015677491813904543,2.1079154533032853e-11,1.65756891154063e-11
19910,188.13787198066711,749.607342,188.50736124872512,0.015677491814071853,2.014065963008945e-11,1.5837699376624067e-11
19960,188.61029410362244,751.513157,188.50736125064674,0.015677491814231666,1.9243935241223024e-11,1.5132556071717806e-11


==> minsurf/minsurf_fbfb_gs_extrares_eps.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy
0,0.0,0.0,12003.752348010306,1.0,1.295652625207828,1.0
1,0.006340980529785156,0.006353,1920.3929744616303,0.15998272196776425,0.49281753740532075,0.3803623963840391
2,0.011781930923461914,0.016156999999999998,431.5138105128575,0.03594824334945426,0.17321534121298304,0.13368964631642574
3,0.017261028289794922,0.047258999999999995,244.36583309215365,0.0203574537367608,0.059366347499668355,0.045819648217936305
4,0.023630857467651367,0.053627999999999995,221.18851159659602,0.018426614044004277,0.035235548323002214,0.02719521238754121
5,0.03095388412475586,0.09095299999999999,212.93079075856542,0.017738685753031214,0.022798390169417964,0.01759606682058087
6,0.03788304328918457,0.127882,209.62095362141432,0.01746295221228554,0.015367729340342553,0.01186099502393823
7,0.04458284378051758,0.134582,208.22731968524332,0.017346852354860373,0.010909560152070893,0.008420127385857729
8,0.05133795738220215,0.171339,207.60700309411868,0.01729517546473964,0.008248985648516855,0.006366664558097649
9,0.058630943298339844,0.20960499999999999,207.31243072550893,0.017270635440914624,0.006664531533799157,0.005143764157256378
10,0.06603097915649414,0.246033,207.16333041593782,0.017258214299154247,0.005720777122619898,0.0044153633553609805
60,0.3928229808807373,1.53198,206.83754973490892,0.01723107439559876,0.00424477103649996,0.003276164423947415
110,0.7128510475158691,2.811823,206.61080633309894,0.017212185018740903,0.004048576773318398,0.003124739374235428
160,1.0493319034576416,4.151079,206.34644752650482,0.01719016200469247,0.0038626891286717116,0.0029812690944473795
210,1.3779008388519287,5.447787,206.07130012512675,0.017167240222119736,0.003685297947484037,0.0028443564855147037
260,1.6911208629608154,6.686224999999999,205.80616650786595,0.017145152660699433,0.0035152344090747718,0.002713099437830347
310,2.0258140563964844,8.018426999999999,205.56555386745904,0.017125107875249755,0.0033532128567913965,0.0025880492900275083
360,2.344630002975464,9.276786999999999,205.35753651606646,0.01710777851478298,0.0032007168600718164,0.002470351078521844
410,2.6783318519592285,10.611721,205.18441655757934,0.017093356361320623,0.003058810306866746,0.002360825924600045
460,2.988610029220581,11.847515999999999,205.04448808469158,0.0170816993003591,0.002927452022252194,0.0022594420489694287
510,3.335299015045166,13.237957,204.9340252776443,0.017072496943975467,0.0028058947084843525,0.002165622678404465
560,3.6699838638305664,14.564525999999999,204.8484826808484,0.01706537062261229,0.0026933820651238115,0.0020787840912928203
610,3.991344928741455,15.834138999999999,204.78291636359327,0.01705990847083223,0.002589409718078559,0.0019985370057527627
660,4.329385995864868,17.184891,204.73221999391689,0.017055685093990837,0.0024935042664164055,0.0019245160453531572
710,4.663145065307617,18.508112999999998,204.6915430890407,0.01705229641154414,0.002404961129425263,0.001856177406378116
760,4.974303960800171,19.752567,204.65678077825845,0.017049400457864454,0.0023228293865092038,0.0017927871570797092
810,5.30422306060791,21.061401,204.62483134712383,0.017046738837547044,0.0022461871417525483,0.0017336337673010548
860,5.615686893463135,22.310841999999997,204.5934673970842,0.017044125992069205,0.0021744003460612772,0.0016782278704621885
910,5.947799921035767,23.617566,204.5610623621652,0.01704142641663816,0.002107132638047922,0.0016263098588712615
960,6.271137952804565,24.907653,204.5262256244566,0.017038524262653423,0.002044533942952912,0.0015779954465997088
1010,6.608113050460815,26.232491,204.48715964991317,0.017035269782436666,0.001987402227766445,0.0015339005139959159
1060,6.9131669998168945,27.474816999999998,204.44004913641692,0.017031345133532688,0.0019334088395168913,0.0014922277791910193
1110,7.253741025924683,28.810191,204.3817973995757,0.0170264923395769,0.0018778967490120273,0.0014493828920470137
1160,7.570173978805542,30.069066999999997,204.30689122426813,0.01702025210959415,0.0018354678013933726,0.0014166357291167885
1210,7.905381917953491,31.410484999999998,204.21140576559955,0.017012297475418076,0.0017828174764064125,0.0013759995864018268
1260,8.238297939300537,32.731936,204.08725824132603,0.017001955082416767,0.0017635925251254592,0.0013611615419237635
1310,8.561742067337036,34.017168999999996,203.9283091236566,0.016988713463207936,0.0017017331287688723,0.0013134177291509036
1360,8.888908863067627,35.309635,203.72424634381144,0.01697171354735421,0.001678729978935209,0.001295663626402898
1410,9.223777055740356,36.628569,203.4775851706541,0.016951164875071895,0.0016453958593157783,0.001269935959147885
1460,9.55250096321106,37.945448999999996,203.2021200989158,0.016928216628244397,0.0016019194011574888,0.0012363803152102859
1510,9.892896890640259,39.299597999999996,202.89662896140868,0.016902766991443306,0.0015961482279356677,0.0012319260555502976
1560,10.218210935592651,40.591946,202.52498460862213,0.01687180630998205,0.0015573234062471997,0.0012019605995838574
1610,10.5554940700531,41.929086,202.1105457729478,0.01683728053640234,0.00157823758745559,0.0012181024116725994
1660,10.876230001449585,43.199033,201.64792675203287,0.016798741002471383,0.0015282586945854757,0.0011795281118195833
1710,11.214268922805786,44.566264,201.19336592123494,0.016760872774469054,0.0014377699582437435,0.0011096878362849142
1760,11.537494897842407,45.858250999999996,200.75624063567435,0.016724457054376907,0.0014252666831395847,0.0011000376608745466
1810,11.866801023483276,47.165302,200.38976694158373,0.016693927126445553,0.0012150266251854504,0.0009377719008523255
1860,12.19456696510315,48.481944,200.1014873092302,0.016669911333383868,0.0011812899402697708,0.0009117335289466859
1910,12.523376941680908,49.764685,199.787337056756,0.016643740329237294,0.0012017531173395405,0.0009275272507141136
1960,12.87246298789978,51.158595999999996,199.46934957084494,0.016617249655596918,0.0011547474267061127,0.0008912477034659553
2010,13.21785306930542,52.502728,199.16545638657945,0.016591933139939556,0.001082709958316918,0.00083564833447796
2060,13.537548065185547,53.756389,198.9425682947225,0.01657336493848096,0.0009014280630665127,0.0006957328264757075
2110,13.882077932357788,55.112581999999996,198.75558176924505,0.016557787598991076,0.0009352845154613575,0.0007218636363364247
2160,14.202735900878906,56.373616,198.55604305851313,0.01654116457104557,0.0009232134273817941,0.0007125470279765048
2210,14.549519062042236,57.724242999999994,198.34751985235428,0.016523793069192366,0.0009119310322309357,0.0007038391421347665
2260,14.868798017501831,58.972418,198.14074592915097,0.016506567295350272,0.0007672450143100368,0.000592168764515078
2310,15.210614919662476,60.320439,197.99272775253058,0.016494236303146413,0.0007882074681642427,0.0006083478340020427
2360,15.541290044784546,61.610527999999995,197.83530529811264,0.016481121866105897,0.0007590367189234591,0.0005858335051817662
2410,15.90448784828186,63.02167,197.68071343087593,0.016468243237594174,0.0007372229119066235,0.0005689973512679527
2460,16.266298055648804,64.430408,197.58234809105383,0.01646004868834238,0.0006119094382222028,0.00047227893211272584
2510,16.61213493347168,65.794513,197.48597193623797,0.01645201985268985,0.0006374281888643355,0.0004919746052782392
2560,16.946791887283325,67.132677,197.39534624531694,0.016444470072563302,0.000568836162282104,0.00043903446897339504
2610,17.28800892829895,68.454915,197.30917022321916,0.01643729098225892,0.0005842956253693634,0.0004509662651867355
2660,17.63982391357422,69.86196,197.24662585738616,0.016432080581042726,0.0004231902561897702,0.00032662323832507865
2710,17.991549968719482,71.246369,197.21581846529855,0.01642951410089598,0.00038249679046637055,0.0002952155408206088
2760,18.30726194381714,72.523721,197.19759248372247,0.016427995743881634,0.000332021797659217,0.00025625834517640047
2810,18.642014026641846,73.846308,197.1849053457071,0.016426938812878097,0.0003426789284764304,0.00026448364461999473
2860,18.954521894454956,75.099779,197.16771920440863,0.01642550708213256,0.0003635471987256482,0.000280590022088161
2910,19.279374837875366,76.386809,197.14284647034327,0.01642343500222419,0.000399202245623405,0.00030810900843069054
2960,19.601242065429688,77.662804,197.1031216832424,0.016420125638122934,0.0004634428709344597,0.00035769068183697894
3010,19.934309005737305,78.976486,197.04961217178018,0.016415667906081247,0.00045450140190726057,0.000350789550427806
3060,20.258697986602783,80.28182199999999,197.000628223574,0.016411587186420756,0.00040608949154042994,0.0003134246661795568
3110,20.589067935943604,81.59953999999999,196.95135727596434,0.016407482557619594,0.00039014380498373795,0.0003011175969493808
3160,20.912524938583374,82.872444,196.9225096198071,0.0164050793377496,0.00030609946354068625,0.00023625118151679477
3210,21.25120496749878,84.22555,196.8993909273794,0.016403153382285218,0.0003288757095913212,0.00025383015724493916
3260,21.565526008605957,85.48664099999999,196.87026291362142,0.016400726806585095,0.00035166886045708153,0.000271422180309072
3310,21.900492906570435,86.812401,196.8350244952032,0.016397791189671603,0.00037212119485481696,0.00028720753357415317
3360,22.229398012161255,88.135454,196.7942063601424,0.016394390741721877,0.00021247903176973036,0.000163993826459193
3410,22.563323974609375,89.45782,196.78783303963453,0.01639385979770345,0.00018553869996256692,0.00014320096015921379
3460,22.88148283958435,90.712785,196.78286049027045,0.016393445548123824,0.00019124482091290964,0.00014760501170769689
3510,23.231765031814575,92.105941,196.77610277503746,0.01639288258122505,0.00020803144550840728,0.0001605611268491338
3560,23.553159952163696,93.380336,196.76509970532697,0.016391965945377236,0.0002437196097630471,0.00018810567355887807
3610,23.901978969573975,94.75655599999999,196.7449354792972,0.01639028611848268,0.0001572384430414638,0.00012135848759326374
3660,24.21990203857422,96.02257399999999,196.74250130704542,0.016390083334204796,0.00013004934528228573,0.00010037362079316999
3710,24.561977863311768,97.379122,196.74180865297987,0.016390025631076187,0.00012464813811633143,9.620490530502909e-5
3760,24.901614904403687,98.734656,196.74118801711063,0.016389973927587873,0.00012011618355956985,9.270708924801717e-5
3810,25.234150886535645,100.053804,196.74065995300288,0.016389929936001538,0.00011583772675380883,8.940492574946775e-5
3860,25.566184043884277,101.37207699999999,196.74023803739547,0.016389894787358417,0.00011105659834848158,8.571479437296525e-5
3910,25.894216060638428,102.651827,196.73987430107093,0.016389864485473304,0.00010723379262679174,8.276430776311745e-5
3960,26.243826866149902,104.041617,196.73961169687254,0.0163898426086309,0.00010181434017365785,7.858151034682341e-5
4010,26.574506044387817,105.36540199999999,196.73921714683013,0.01638980973973866,9.81880722521538e-5,7.578271393260523e-5
4060,26.929692029953003,106.78375799999999,196.7388672027737,0.01638978058684994,9.488217374349105e-5,7.323118241532645e-5
4110,27.253922939300537,108.073461,196.7385423371977,0.0163897535231813,9.185169564965175e-5,7.089222362739268e-5
4160,27.601651906967163,109.45102999999999,196.7382383534313,0.01638972819911949,8.87704270976409e-5,6.851406416392029e-5
4210,27.94803500175476,110.85014799999999,196.73793007486373,0.016389702517269462,8.631495718799961e-5,6.661890348437671e-5
4260,28.293861865997314,112.23061299999999,196.7376135854612,0.016389676151397078,8.420898007233881e-5,6.499348547133252e-5
4310,28.651329040527344,113.64684899999999,196.7372777401261,0.016389648173034534,8.25582225492597e-5,6.371941131676171e-5
4360,28.981935024261475,114.96972199999999,196.73690601189543,0.01638961720536543,8.155283272198587e-5,6.294343957270527e-5
4410,29.35097599029541,116.427582,196.73647043464615,0.016389580918608038,8.154421439201334e-5,6.293678784383532e-5
4460,29.70191192626953,117.819548,196.73591853066446,0.016389534940986567,8.320678471949432e-5,6.421997926037283e-5
4510,30.037660837173462,119.16752799999999,196.7351419250453,0.016389470244082077,8.789142353368426e-5,6.783563883072912e-5
4560,30.397260904312134,120.60399699999999,196.73389252079372,0.016389366159607878,9.839411262928618e-5,7.594173832936383e-5
4610,30.740483045578003,121.973209,196.73153533021286,0.01638916978846388,0.00012047106636994348,9.298099199283406e-5
4660,31.06966805458069,123.29042,196.72630530672302,0.016388734089414263,0.00016459415565894236,0.00012703571347492989
4710,31.426027059555054,124.69975199999999,196.72348614966594,0.01638849923309806,6.782235247476638e-5,5.23460927375402e-5
4760,31.751620054244995,126.001498,196.72266710379643,0.016388431000611603,6.365303075967731e-5,4.912816099104272e-5
4810,32.098832845687866,127.36379799999999,196.72193617498294,0.016388370108917714,6.038399345744203e-5,4.660507938827831e-5
4860,32.427221059799194,128.678142,196.72128040023256,0.016388315478104667,5.751182125608066e-5,4.438830295802127e-5
4910,32.78613090515137,130.107594,196.72068584417147,0.016388265947254326,5.4966469249128183e-5,4.242377021411224e-5
4960,33.123453855514526,131.436716,196.72014026948003,0.016388220496908832,5.2697620589818386e-5,4.067264601988938e-5
5010,33.45524787902832,132.764241,196.71963296356742,0.016388178234631345,5.067008999971633e-5,3.910777396185852e-5
5060,33.7958300113678,134.123545,196.7191544524117,0.016388138371166833,4.8861692857675366e-5,3.771203168738052e-5
5110,34.12163996696472,135.405979,196.71869610778597,0.016388100187721157,4.726252211371706e-5,3.6477772818262885e-5
5160,34.466084003448486,136.78047899999999,196.718249675963,0.01638806299669871,4.587565872103153e-5,3.5407375270569057e-5
5210,34.81235194206238,138.14694599999999,196.71780671009608,0.016388026094415656,4.471981989942923e-5,3.451528521563099e-5
5260,35.14122200012207,139.448203,196.7173578316064,0.016387988699568055,4.3834995677925925e-5,3.3832367430193426e-5
5310,35.4794819355011,140.791171,196.71689166355307,0.016387949864373873,4.329308166749264e-5,3.341411179601342e-5
5360,35.79202103614807,142.042421,196.7163931260009,0.016387908332564677,4.321733981667417e-5,3.3355653340911443e-5
5410,36.125874042510986,143.387189,196.7158404581823,0.016387862291310028,4.381806912900396e-5,3.381930331980407e-5
5460,36.43651986122131,144.628037,196.71519957902882,0.016387808901408694,4.545889140352791e-5,3.5085709332187795e-5
5510,36.78349304199219,145.980517,196.7144125151183,0.016387743333252363,4.87822801984096e-5,3.765074005896042e-5
5560,37.09914183616638,147.24351199999998,196.7133798418148,0.0163876573040447,5.482865334777806e-5,4.2317402273609655e-5
5610,37.450923919677734,148.64484299999998,196.71187368728286,0.0163875318304021,6.602894844585993e-5,5.096192232487363e-5
5660,37.784728050231934,149.96500899999998,196.70939202827736,0.016387325090131764,8.637534042173901e-5,6.666550797740564e-5
5710,38.11214804649353,151.273405,196.7046467493079,0.016386929773831337,0.00012341543992397562,9.525349427990336e-5
5760,38.451496839523315,152.607928,196.69584963713592,0.016386196910313584,2.899017737066887e-5,2.237496131806064e-5
5810,38.796653032302856,153.98630699999998,196.6956698698412,0.016386181934388597,2.519505085011753e-5,1.9445837842590057e-5
5860,39.12408995628357,155.290187,196.69564338000174,0.016386179727592032,2.433562110837215e-5,1.8782519816581713e-5
5910,39.476104974746704,156.69635499999998,196.69559534201468,0.016386175725677826,2.3472549467713074e-5,1.8116390929974753e-5
5960,39.796995878219604,157.966766,196.69553588738708,0.01638617077267431,2.2626894429899208e-5,1.7463704383163473e-5
6010,40.150187969207764,159.349604,196.6954711024354,0.01638616537561597,2.181621707041326e-5,1.6838014021631645e-5
6060,40.47776484489441,160.647515,196.69540448561085,0.016386159825949282,2.103706434967976e-5,1.6236654748648645e-5
6110,40.81723093986511,161.99357799999999,196.69533802483426,0.016386154289282525,2.028736620020305e-5,1.565802886167029e-5
6160,41.17115902900696,163.407571,196.6952728374445,0.016386148858698164,1.9565588808381013e-5,1.5100952545241524e-5
6210,41.496625900268555,164.711773,196.6952095357708,0.016386143585207687,1.8870442176190916e-5,1.4564430163651327e-5
6260,41.838719844818115,166.075638,196.69514843567333,0.016386138495124547,1.820077219679964e-5,1.4047570963613924e-5
6310,42.182586908340454,167.437965,196.69508967712295,0.01638613360010933,1.755551636049768e-5,1.3549554887585475e-5
6360,42.50423192977905,168.713772,196.6950332952723,0.016386128903090515,1.6933682719917904e-5,1.3069616338871441e-5
6410,42.86155986785889,170.135369,196.6949792631943,0.016386124401824874,1.6334338127855972e-5,1.260703510343745e-5
6460,43.197399854660034,171.482549,196.69492751795087,0.01638612009106921,1.5756600610454183e-5,1.2161130463442513e-5
6510,43.52614784240723,172.777724,196.69487797672738,0.016386115963924457,1.5199633844555142e-5,1.1731256934795358e-5
6560,43.86322999000549,174.143962,196.6948305468239,0.01638611201266804,1.4662642843453968e-5,1.1316800937367005e-5
6610,44.17649292945862,175.380899,196.69478513187556,0.016386108229272067,1.4144870431846682e-5,1.0917178074314315e-5
6660,44.51359796524048,176.739433,196.6947416356413,0.016386104605718946,1.364559427057428e-5,1.0531830835742313e-5
6710,44.83877086639404,178.027168,196.69469996427023,0.01638610113419022,1.3164124302125142e-5,1.0160226627112775e-5
6760,45.18287897109985,179.389368,196.69466002759765,0.016386097807174517,1.2699800522951975e-5,9.801856049892134e-6
6810,45.51707601547241,180.73749899999999,196.69462173981813,0.016386094617523616,1.2251991022746032e-5,9.456231388240164e-6
6860,45.84153485298157,182.008037,196.6945850197595,0.01638609155847528,1.1820090245491297e-5,9.122885266871053e-6
6910,46.185624837875366,183.38343899999998,196.69454979091233,0.01638608862365572,1.140351743288692e-5,8.801369449668462e-6
6960,46.502604961395264,184.660213,196.69451598131647,0.016386085807070135,1.1001715227064721e-5,8.491253761246385e-6
7010,46.853431940078735,186.04039899999998,196.69448352336903,0.016386083103086705,1.0614148403902045e-5,8.192125109305044e-6
7060,47.1686909198761,187.289221,196.6944523535624,0.016386080506414786,1.024030272145744e-5,7.903586595839957e-6
7110,47.524600982666016,188.708215,196.69442241223163,0.016386078012083857,9.879683869181075e-6,7.625256706130112e-6
7160,47.83996295928955,189.974267,196.6943936432853,0.01638607561542109,9.531816498584068e-6,7.356768560597117e-6
7210,48.180691957473755,191.312737,196.69436599394015,0.01638607331202925,9.196243333168127e-6,7.097769227838374e-6
7260,48.50973391532898,192.63473299999998,196.69433941448705,0.016386071097767217,8.872524339719715e-6,6.847919085022134e-6
7310,48.84250092506409,193.95351399999998,196.69431385804458,0.01638606896872942,8.560235961494799e-6,6.606891226050425e-6
7360,49.17250204086304,195.282052,196.69428928035808,0.016386066921229122,8.258970398359634e-6,6.37437090596321e-6
7410,49.498672008514404,196.575883,196.6942656395965,0.016386064951781493,7.968334935671814e-6,6.15005502296085e-6
7460,49.842079877853394,197.945818,196.69424289617473,0.01638606305708881,7.687951312945371e-6,5.933651631132374e-6
7510,50.17978501319885,199.288222,196.69422101259147,0.016386061234026934,7.417455128558644e-6,5.724879481001981e-6
7560,50.503849029541016,200.576923,196.6941999532746,0.016386059479632453,7.156495279599827e-6,5.523467587195214e-6
7610,50.84699892997742,201.94391199999998,196.69417968444972,0.016386057791091712,6.90473342905835e-6,5.32915481721098e-6
7660,51.16247487068176,203.19383,196.6941601740181,0.016386056165730654,6.661843503883777e-6,5.1416895040174754e-6
7710,51.51961898803711,204.614923,196.69414139143754,0.016386054601004892,6.427511214941192e-6,4.96082907554808e-6
7760,51.8527410030365,205.953028,196.6941233076288,0.01638605309449191,6.201433603627808e-6,4.786339704774706e-6
7810,52.17268490791321,207.20933599999998,196.69410589486733,0.016386051643882054,5.983318607604975e-6,4.61799597453463e-6
7860,52.49164891242981,208.49091099999998,196.69408912672222,0.016386050246973434,5.7728846467159654e-6,4.455580557936948e-6
7910,52.84283494949341,209.883749,196.69407297795794,0.01638604890166375,5.569860229154348e-6,4.298883914398676e-6
7960,53.180387020111084,211.221192,196.69405742446008,0.016386047605944094,5.373983572942571e-6,4.147703997497448e-6
8010,53.50908184051514,212.542614,196.69404244319279,0.016386046357895413,5.185002245719252e-6,4.0018459769550935e-6
8060,53.85403490066528,213.90544799999998,196.6940280121127,0.016386045155681334,5.002672816624096e-6,3.861121969958303e-6
8110,54.20043396949768,215.281308,196.69401411013465,0.016386043997545306,4.826760526954488e-6,3.7253507869674987e-6
8160,54.537240982055664,216.60802099999998,196.69400071705957,0.0163860428818046,4.657038970804072e-6,3.594357685229915e-6
8210,54.87206697463989,217.948557,196.6939878135491,0.0163860418068482,4.493289790319993e-6,3.4679741335755417e-6
8260,55.249711990356445,219.41691,196.6939753810584,0.01638604077113117,4.335302381779982e-6,3.3460375855639402e-6
8310,55.61257600784302,220.82280899999998,196.6939634018164,0.016386039773173062,4.182873615237752e-6,3.228391263103258e-6
8360,55.930280923843384,222.088886,196.69395185877426,0.016386038811553576,4.03580756339494e-6,3.114883947190382e-6
8410,56.272615909576416,223.454543,196.69394073557595,0.01638603788491014,3.89391524086764e-6,3.0053697766737746e-6
8460,56.5947790145874,224.73488,196.6939300165199,0.0163860369919347,3.7570143554683036e-6,2.899708056289905e-6
8510,56.9263060092926,226.05398399999999,196.69391968653494,0.016386036131371715,3.6249290661361512e-6,2.7977630698310807e-6
8560,57.26772093772888,227.41547699999998,196.6939097311462,0.016386035302015323,3.497489753263181e-6,2.699403902880349e-6
8610,57.63891386985779,228.864636,196.69390013644522,0.01638603450270685,3.374532792811557e-6,2.6045042684726304e-6
8660,57.956363916397095,230.14754299999998,196.69389088907792,0.0163860337323338,3.255900345563052e-6,2.5129423444349463e-6
8710,58.30285286903381,231.51789399999998,196.69388197619702,0.016386032989825904,3.141440146940016e-6,2.4246006111677627e-6
8760,58.63986301422119,232.86927899999998,196.69387338546525,0.016386032274155377,3.031005310852948e-6,2.339365700252228e-6
8810,58.97650599479675,234.204205,196.6938651050141,0.016386031584333487,2.9244541366504656e-6,2.2571282454518788e-6
8860,59.30188703536987,235.487515,196.69385712343248,0.0163860309194096,2.82164992487163e-6,2.1777827405081094e-6
8910,59.637495040893555,236.829734,196.69384942974725,0.016386030278469584,2.7224607988155276e-6,2.101227401425466e-6
8960,59.94835305213928,238.05882699999998,196.6938420134006,0.01638602966063389,2.626759534606943e-6,2.0273640353143267e-6
9010,60.29593896865845,239.45576,196.69383486423843,0.016386029065056613,2.5344233944401062e-6,1.9560979116864558e-6
9060,60.62900686264038,240.777912,196.69382797248628,0.016386028490923462,2.4453339680220327e-6,1.8873376400791e-6
9110,60.95851993560791,242.082633,196.69382132874554,0.016386027937451468,2.359377019870503e-6,1.8209950521977672e-6
9160,61.293473958969116,243.40408299999999,196.69381492396167,0.01638602740388632,2.2764423398833214e-6,1.7569850865838138e-6
9210,61.631202936172485,244.76071,196.69380874942829,0.01638602688950272,2.1964236024869547e-6,1.6952256799037005e-6
9260,61.96018600463867,246.06110099999998,196.69380279676034,0.016386026393602125,2.1192182274362644e-6,1.635637659512582e-6
9310,62.284996032714844,247.34754199999998,196.69379705788572,0.016386025915512067,2.0447272489984763e-6,1.5781446424889493e-6
9360,62.61916899681091,248.703355,196.6937915250368,0.016386025454585455,1.9728551870476227e-6,1.5226729361437975e-6
9410,62.947962045669556,250.016166,196.69378619073018,0.01638602501019886,1.9035099233821662e-6,1.4691514425611073e-6
9460,63.273459911346436,251.30367099999998,196.69378104775913,0.016386024581751913,1.8366025848141498e-6,1.4175115683646697e-6
9510,63.620863914489746,252.678913,196.6937760891873,0.016386024168666764,1.7720474265526384e-6,1.367687134712049e-6
9560,63.93583798408508,253.94704199999998,196.69377130833684,0.0163860237703871,1.7097617233562359e-6,1.3196142932848094e-6
9610,64.28152585029602,255.304633,196.69376669876866,0.016386023386376496,1.649665661587437e-6,1.2732314429747895e-6
9660,64.6153609752655,256.64000599999997,196.69376225428857,0.016386023016118932,1.591682237155446e-6,1.2284791511151637e-6
9710,64.95124101638794,257.981493,196.69375796892504,0.016386022659116938,1.53573715638368e-6,1.1853000769688106e-6
9760,65.28979086875916,259.316448,196.69375383693176,0.016386022314891804,1.481758740608392e-6,1.1436388980964027e-6
9810,65.6293089389801,260.676957,196.6937498527653,0.016386021982981717,1.4296778331648248e-6,1.1034422385672228e-6
9860,65.95379304885864,261.98310399999997,196.6937460110926,0.016386021662942403,1.3794277112399067e-6,1.064658600926032e-6
9910,66.28345084190369,263.296851,196.69374230677198,0.016386021354345515,1.3309439996115833e-6,1.0272382996160676e-6
9960,66.61576294898987,264.63255499999997,196.6937387348513,0.016386021056778506,1.2841645883615857e-6,9.911333974687856e-7
10010,66.93308091163635,265.89295899999996,196.6937352905605,0.016386020769843995,1.239029552748212e-6,9.562976438607272e-7
10060,67.25838804244995,267.18487999999996,196.69373196930044,0.01638602049315884,1.1954810758918354e-6,9.22686415041281e-7
10110,67.60343503952026,268.557034,196.69372876664355,0.016386020226354197,1.1534633753248361e-6,8.902566574430519e-7
10160,67.93246984481812,269.863539,196.69372567831948,0.01638601996907431,1.1129226308554092e-6,8.589668320062963e-7
10210,68.2836229801178,271.255007,196.69372270021816,0.016386019720976776,1.073806914720672e-6,8.287768602702665e-7
10260,68.62741494178772,272.61857399999997,196.69371982837538,0.016386019481731354,1.036066126541718e-6,7.996480741707515e-7
10310,68.95718288421631,273.919303,196.6937170589724,0.016386019251019915,9.99651927873122e-7,7.715431655246124e-7
10360,69.28876399993896,275.26048099999997,196.6937143883265,0.01638601902853566,9.645176805084165e-7,7.444261384132216e-7
10410,69.63874101638794,276.64092999999997,196.69371181289702,0.016386018813983626,9.306183859946724e-7,7.182622624990995e-7
10460,69.97222685813904,277.964207,196.6937093292637,0.016386018607078882,8.979106292796089e-7,6.930180295320904e-7
10510,70.29604697227478,279.26214899999997,196.69370693412765,0.016386018407546603,8.663525215480011e-7,6.686611092298251e-7
10560,70.63250398635864,280.59601499999997,196.69370462432306,0.016386018215123057,8.359036473327282e-7,6.451603084574045e-7
10610,70.96739888191223,281.944709,196.6937023967818,0.016386018029552647,8.065250122036942e-7,6.224855308530898e-7
10660,71.28817296028137,283.225334,196.69370024855934,0.01638601785059007,7.781789932817594e-7,6.006077386343707e-7
10710,71.63001799583435,284.57940099999996,196.69369817681377,0.016386017677998573,7.508292906760261e-7,5.794989151166888e-7
10760,71.9490180015564,285.845388,196.69369617880616,0.01638601751154999,7.24440880164612e-7,5.591320281918997e-7
10810,72.28167700767517,287.196399,196.69369425189555,0.0163860173510243,6.989799703812451e-7,5.394809972843808e-7
10860,72.61883902549744,288.527051,196.69369239353796,0.016386017196209576,6.744139572354826e-7,5.205206581720188e-7
10910,72.95325589179993,289.872588,196.6936906012772,0.0163860170469012,6.507113829724371e-7,5.022267313880218e-7
10960,73.27195596694946,291.14746099999996,196.69368887274996,0.01638601690290229,6.278418965071568e-7,4.84575791606526e-7
11010,73.60953307151794,292.497866,196.6936872056797,0.0163860167640232,6.057762135362184e-7,4.6754523685625185e-7
11060,73.93261098861694,293.780032,196.69368559786676,0.016386016630080668,5.844860791855554e-7,4.511132596916565e-7
11110,74.25160503387451,295.065085,196.69368404719233,0.016386016500898194,5.639442323385203e-7,4.3525881966091127e-7
11160,74.59520387649536,296.419239,196.69368255161893,0.016386016376306038,5.441243701946011e-7,4.199616159519001e-7
11210,74.91975092887878,297.721142,196.69368110917387,0.01638601625613986,5.250011146009144e-7,4.0520206140646847e-7
11260,75.25111699104309,299.052283,196.69367971796126,0.016386016140241714,5.065499797739022e-7,3.9096125760764736e-7
11310,75.60447788238525,300.46975499999996,196.69367837615252,0.016386016028459273,4.887473405115366e-7,3.772209703454578e-7
11360,75.92584896087646,301.745319,196.6936770819839,0.0163860159206456,4.715704026244525e-7,3.6396360679530956e-7
11410,76.26145505905151,303.096325,196.6936758337586,0.01638601581665934,4.549971728835264e-7,3.511721923231877e-7
11460,76.59910702705383,304.433016,196.6936746298317,0.016386015716363462,4.3900643151185e-7,3.3883034925463263e-7
11510,76.9380509853363,305.774681,196.69367346862774,0.016386015619626715,4.2357770426861254e-7,3.2692227532875097e-7
11560,77.27624106407166,307.11970199999996,196.69367234862517,0.016386015526322344,4.086912370613457e-7,3.154327241036462e-7
11610,77.62204885482788,308.510828,196.69367126834712,0.016386015436327315,3.9432797041585697e-7,3.0434698525201164e-7
11660,77.94563603401184,309.822954,196.6936702263839,0.016386015349524188,3.804695141502047e-7,2.936508650142054e-7
11710,78.26619601249695,311.092738,196.69366922137414,0.016386015265799556,3.670981252530952e-7,2.8333066912453574e-7
11760,78.59679698944092,312.411522,196.69366825199702,0.01638601518504338,3.5419668408963024e-7,2.7337318444657623e-7
11810,78.90874695777893,313.662851,196.69366731698233,0.01638601510714985,3.417486727772879e-7,2.6376566228349205e-7
11860,79.24503302574158,315.00415399999997,196.69366641511047,0.01638601503201735,3.297381545553428e-7,2.544958024551152e-7
11910,79.574462890625,316.31420099999997,196.69366554519718,0.016386014959547238,3.181497522054231e-7,2.45551736642675e-7
11960,79.91366386413574,317.684389,196.6936647061069,0.016386014889644907,3.0696862923118886e-7,2.369220138630521e-7
12010,80.24874806404114,319.017609,196.69366389674497,0.01638601482221916,2.9618047118869836e-7,2.2859558605933423e-7
12060,80.56734085083008,320.291764,196.69366311605245,0.01638601475718179,2.857714662671294e-7,2.2056179311278784e-7
12110,80.90185785293579,321.635354,196.6936623630108,0.016386014694447934,2.7572828809509584e-7,2.1281034957256995e-7
12160,81.23894000053406,322.970617,196.69366163663523,0.01638601463393556,2.6603807901955596e-7,2.053313317501922e-7
12210,81.57089900970459,324.293525,196.69366093597728,0.01638601457556565,2.566884333351398e-7,1.981151647757175e-7
12260,81.91420483589172,325.656478,196.6936602601264,0.01638601451926235,2.4766738117693647e-7,1.9115261016602318e-7
12310,82.25700497627258,327.02649199999996,196.69365960819866,0.01638601446495202,2.3896337371255654e-7,1.8443475439585963e-7
12360,82.57606291770935,328.293259,196.69365897934344,0.0163860144125638,2.305652676449899e-7,1.779529969369732e-7
12410,82.91435599327087,329.63975,196.6936583727412,0.016386014362029414,2.2246231198182563e-7,1.7169904004643357e-7
12460,83.24323987960815,330.948205,196.6936577876051,0.016386014313283317,2.1464413277454855e-7,1.656648769882427e-7
12510,83.57297086715698,332.260295,196.69365722316695,0.016386014266261507,2.0710072128436306e-7,1.5984278289957794e-7
12560,83.91881585121155,333.639322,196.69365667869877,0.01638601422090334,1.9982242079003974e-7,1.5422530460893205e-7
12610,84.25429201126099,334.967643,196.69365615348846,0.016386014177149497,1.9279991344886384e-7,1.4880525049523822e-7
12660,84.57556700706482,336.253872,196.6936556468489,0.01638601413494273,1.860242090350725e-7,1.435756817960628e-7
12710,84.92217302322388,337.616937,196.69365515812672,0.016386014094228615,1.794866335992741e-7,1.3852990385481117e-7
12760,85.25814485549927,338.96455599999996,196.69365468668508,0.016386014054954094,1.7317881771676467e-7,1.336614570506397e-7
12810,85.59180188179016,340.295388,196.69365423190968,0.01638601401706799,1.670926865464918e-7,1.2896410912584648e-7
12860,85.92344903945923,341.621963,196.69365379321138,0.016386013980521228,1.6122044844226237e-7,1.2443184639586705e-7
12910,86.25528001785278,342.94721,196.69365337001636,0.016386013945266,1.5555458638497846e-7,1.2005886713657286e-7
12960,86.58397102355957,344.240821,196.693652961779,0.016386013911256853,1.500878472253522e-7,1.1583957328167146e-7
13010,86.92291688919067,345.58331499999997,196.69365256796857,0.016386013878449575,1.4481323221186743e-7,1.1176856311207551e-7
13060,87.24288702011108,346.847152,196.69365218806945,0.016386013846801214,1.3972398949745544e-7,1.0784062547246654e-7
13110,87.58510994911194,348.22464099999996,196.69365182159595,0.016386013816271302,1.348136038954573e-7,1.0405073186482577e-7
13160,87.91575193405151,349.541627,196.69365146806427,0.016386013786819538,1.30075789452324e-7,1.0039403071595622e-7
13210,88.23958492279053,350.83592999999996,196.69365112702408,0.016386013758408407,1.2550448133574563e-7,9.686584111664514e-8
13260,88.56951189041138,352.138508,196.6936507980273,0.016386013731000577,1.2109382723111688e-7,9.34616461813543e-8
13310,88.90898203849792,353.494933,196.69365048064986,0.016386013704560724,1.1683818147495641e-7,9.017708852032395e-8
13360,89.23663687705994,354.80121199999996,196.69365017448072,0.016386013679054606,1.1273209590835819e-7,8.700796318015834e-8
13410,89.5709969997406,356.124671,196.69364987912107,0.016386013654448996,1.0877031423215279e-7,8.395021328707267e-8
13460,89.90412187576294,357.458935,196.69364959418778,0.016386013630711977,1.0494776522853219e-7,8.099992481526299e-8
13510,90.22342896461487,358.721653,196.6936493193165,0.016386013607813197,1.0125955541070945e-7,7.815332091382673e-8
13560,90.54843592643738,360.009036,196.69364905414471,0.016386013585722458,9.7700963213388e-8,7.540675742289826e-8
13610,90.8903329372406,361.376774,196.6936487983318,0.016386013564411377,9.426743367082148e-8,7.275671876611264e-8
13660,91.20880103111267,362.651374,196.69364855155087,0.016386013543852728,9.095457125518357e-8,7.019981242317483e-8
13710,91.53983306884766,363.971066,196.6936483134771,0.01638601352401945,8.775813521802264e-8,6.773276533433943e-8
13760,91.88330388069153,365.338579,196.6936480838046,0.016386013504886058,8.467403372582859e-8,6.535241937417179e-8
13810,92.21959805488586,366.668392,196.6936478622356,0.016386013486427747,8.169831906125857e-8,6.305572764779744e-8
13860,92.53722906112671,367.957246,196.69364764848328,0.01638601346862062,7.882718195737021e-8,6.083975011799634e-8
13910,92.88276505470276,369.32438099999996,196.69364744227153,0.01638601345144168,7.605694689251406e-8,5.870164997374525e-8
13960,93.21210885047913,370.648913,196.6936472433359,0.016386013434868892,7.33840678533077e-8,5.663869036003118e-8
14010,93.53817796707153,371.944035,196.69364705141672,0.016386013418880626,7.080512324031646e-8,5.4648230445995525e-8
14060,93.8761658668518,373.28250499999996,196.69364686626636,0.016386013403456256,6.83168120515357e-8,5.272772247930066e-8
14110,94.19677686691284,374.560368,196.6936466876452,0.016386013388575812,6.591594890485618e-8,5.0874707944409866e-8
14160,94.53779006004333,375.925642,196.69364651532507,0.016386013374220288,6.359946051774566e-8,4.908681484556406e-8
14210,94.88603186607361,377.29493299999996,196.69364634907785,0.016386013360370683,6.136438145995595e-8,4.736175442867092e-8
14260,95.20792889595032,378.58408599999996,196.69364618869463,0.016386013347009593,5.920785084591949e-8,4.569731862845746e-8
14310,95.56053400039673,379.988633,196.69364603396616,0.016386013334119584,5.712710790662852e-8,4.409137665079411e-8
14360,95.91062498092651,381.381539,196.69364588469287,0.01638601332168403,5.511948968053804e-8,4.2541873190506326e-8
14410,96.244863986969,382.70841099999996,196.6936457406827,0.016386013309686937,5.3182425852796145e-8,4.104682444823161e-8
14460,96.57595992088318,384.02383699999996,196.69364560174702,0.016386013298112585,5.131343692520832e-8,3.9604316717976344e-8
14510,96.92472505569458,385.41241299999996,196.69364546771203,0.016386013286946492,4.95101303700304e-8,3.8212503418567746e-8
14560,97.25185585021973,386.71050499999996,196.6936453383964,0.016386013276173558,4.777019830414505e-8,3.686960329855582e-8
14610,97.597491979599,388.084045,196.69364521364093,0.01638601326578052,4.609141299507646e-8,3.557389696770244e-8
14660,97.95095086097717,389.485594,196.69364509328238,0.016386013255753774,4.4471625785364494e-8,3.4323726066800554e-8
14710,98.29114389419556,390.837422,196.69364497716387,0.016386013246080258,4.2908763065345274e-8,3.311749015941872e-8
14760,98.63423204421997,392.215035,196.69364486513967,0.016386013236747824,4.1400824430799605e-8,3.195364530995238e-8
14810,98.97983384132385,393.57974099999996,196.6936447570617,0.01638601322774414,3.994587974265262e-8,3.0830701814265326e-8
14860,99.31550788879395,394.916233,196.6936446527908,0.016386013219057617,3.8542066323681686e-8,2.974722203607574e-8
14910,99.64857387542725,396.238092,196.6936445521926,0.016386013210677057,3.718758758841261e-8,2.8701819349493907e-8
14960,99.99541187286377,397.61715499999997,196.69364445514097,0.016386013202591948,3.588070933207933e-8,2.7693155274797455e-8
15010,100.34012389183044,398.99377699999997,196.69364436150553,0.016386013194791434,3.461975880051626e-8,2.6719938760563315e-8
15060,100.66224694252014,400.259824,196.69364427117137,0.01638601318726594,3.3403122330526375e-8,2.578092436247592e-8
15110,101.00421500205994,401.622206,196.69364418401798,0.01638601318000543,3.2229242028329905e-8,2.4874909679714655e-8
15160,101.33293604850769,402.946426,196.6936440999354,0.016386013173000737,3.1096615512588146e-8,2.400073515661663e-8
15210,101.65896105766296,404.237333,196.6936440188133,0.016386013166242674,3.000379323490729e-8,2.3157282014609863e-8
15260,101.99214386940002,405.569958,196.69364394054784,0.01638601315972259,2.894937580452669e-8,2.2343470187376103e-8
15310,102.32192897796631,406.869915,196.6936438650401,0.016386013153432247,2.7932013927815918e-8,2.155825827415393e-8
15360,102.65406394004822,408.19531,196.6936437921892,0.016386013147363234,2.6950405251941562e-8,2.0800641103643507e-8
15410,102.99772906303406,409.55603199999996,196.69364372190495,0.016386013141508046,2.6003293266380853e-8,2.006964888618183e-8
15460,103.33332991600037,410.898574,196.69364365409757,0.016386013135859197,2.5089465709606824e-8,1.9364345984003523e-8
15510,103.66240692138672,412.214506,196.69364358867546,0.01638601313040906,2.4207752740166186e-8,1.8683829499657105e-8
15560,103.99983406066895,413.53830899999997,196.69364352555692,0.016386013125150825,2.3357025809217247e-8,1.802722840581648e-8
15610,104.33771800994873,414.904901,196.69364346466014,0.016386013120077682,2.2536195823586304e-8,1.7393702127506134e-8
15660,104.65113687515259,416.158961,196.69364340590934,0.016386013115183312,2.174421253427455e-8,1.678244007014356e-8
15710,104.99368596076965,417.51471999999995,196.69364334922545,0.01638601311046113,2.0980061736021275e-8,1.6192659458129054e-8
15760,105.3119490146637,418.77304,196.6936432945372,0.0163860131059052,2.0242765419002638e-8,1.562360545192861e-8
15810,105.64875197410583,420.111466,196.6936432417737,0.016386013101509618,1.9531379593919812e-8,1.5074549469451272e-8
15860,105.98573589324951,421.46433299999995,196.6936431908674,0.01638601309726875,1.8844994390363656e-8,1.4544789261968147e-8
15910,106.32051301002502,422.793795,196.69364314175536,0.01638601309317736,1.8182730544909862e-8,1.4033646203582752e-8
15960,106.65523886680603,424.117152,196.6936430943701,0.016386013089229823,1.7543740576451562e-8,1.3540466198366615e-8
16010,107.01323103904724,425.543862,196.6936430486554,0.016386013085421456,1.692720658286227e-8,1.3064617979797692e-8
16060,107.34378790855408,426.85738799999996,196.69364300454458,0.016386013081746705,1.633233924926725e-8,1.2605492345332513e-8
16110,107.6707239151001,428.156282,196.69364296198947,0.01638601307820155,1.5758377367622654e-8,1.2162501785611669e-8
16160,108.01754903793335,429.54418599999997,196.69364292093073,0.01638601307478106,1.5204585963042725e-8,1.1735079038337028e-8
16210,108.3535509109497,430.869371,196.69364288131786,0.01638601307148102,1.4670256491870982e-8,1.1322677241145414e-8
16260,108.67896890640259,432.16337999999996,196.69364284309864,0.01638601306829708,1.4154705075175842e-8,1.0924768568199651e-8
16310,109.01615405082703,433.49598299999997,196.69364280622483,0.016386013065225222,1.3657271293215127e-8,1.0540843299742047e-8
16360,109.32968187332153,434.750704,196.69364277064938,0.016386013062261527,1.3177318857657614e-8,1.0170410340922914e-8
16410,109.67840790748596,436.13964899999996,196.6936427363249,0.01638601305940205,1.2714233182107197e-8,9.812995346702426e-9
16460,110.01519393920898,437.503581,196.69364270320798,0.01638601305664317,1.2267421769243236e-8,9.468141020650108e-9
16510,110.34797692298889,438.807355,196.69364267125536,0.016386013053981283,1.1836312443740278e-8,9.135405751091412e-9
16560,110.67917704582214,440.14090799999997,196.69364264042807,0.016386013051413146,1.1420353507309568e-8,8.81436373077058e-9
16610,111.03636193275452,441.53878699999996,196.69364261068472,0.01638601304893531,1.101901256809656e-8,8.50460405336582e-9
16660,111.36588096618652,442.854162,196.693642581989,0.016386013046544745,1.06317758506503e-8,8.205730180915521e-9
16710,111.6924250125885,444.14775199999997,196.69364255430108,0.01638601304423814,1.0258147634833212e-8,7.917359510762202e-9
16760,112.02683091163635,445.492574,196.69364252758857,0.016386013042012794,9.897649771010213e-9,7.639123001369746e-9
16810,112.36072397232056,446.79965699999997,196.69364250181667,0.016386013039865806,9.549820704875322e-9,7.370664419673052e-9
16860,112.6828339099884,448.10163,196.69364247694867,0.01638601303779412,9.214215662787158e-9,7.1116404841221695e-9
16910,113.0297429561615,449.470959,196.6936424529573,0.016386013035795465,8.890404174570372e-9,6.861718952751178e-9
16960,113.35141706466675,450.745999,196.69364242980961,0.016386013033867095,8.577972678542034e-9,6.620580633768323e-9
17010,113.69673585891724,452.118657,196.6936424074766,0.016386013032006593,8.276520726162143e-9,6.387916456260454e-9
17060,114.04608988761902,453.50545,196.69364238592996,0.0163860130302116,7.98566249320393e-9,6.163428636532108e-9
17110,114.38989305496216,454.871024,196.69364236513763,0.016386013028479446,7.705026009199979e-9,5.94683008338293e-9
17160,114.72245502471924,456.188136,196.69364234508075,0.016386013026808564,7.434251760278179e-9,5.7378433197599505e-9
17210,115.06363296508789,457.540916,196.6936423257271,0.016386013025196263,7.172993194306848e-9,5.536200872634569e-9
17260,115.40083503723145,458.888509,196.693642307055,0.01638601302364074,6.920915904680784e-9,5.341644643038979e-9
17310,115.72583889961243,460.17952099999997,196.69364228904033,0.016386013022139986,6.677697319124631e-9,5.15392566588093e-9
17360,116.07256698608398,461.550906,196.69364227165534,0.01638601302069169,6.443026158819363e-9,4.972803692491168e-9
17410,116.39926505088806,462.868088,196.69364225488778,0.01638601301929483,6.2166019553606896e-9,4.798046817806217e-9
17460,116.72684001922607,464.147138,196.6936422387067,0.01638601301794683,5.998134929577217e-9,4.629431386838808e-9
17510,117.09412884712219,465.59642299999996,196.69364222309386,0.016386013016646165,5.7873453080783385e-9,4.466741467181471e-9
17560,117.42452692985535,466.912043,196.69364220803024,0.016386013015391256,5.583963391471108e-9,4.3097689016571225e-9
17610,117.77873992919922,468.312772,196.69364219349552,0.016386013014180408,5.387728892034608e-9,4.1583127971283155e-9
17660,118.12641406059265,469.698445,196.6936421794752,0.016386013013012415,5.198390569804184e-9,4.0121792436227575e-9
17710,118.4614748954773,471.01309599999996,196.69364216594732,0.016386013011885442,5.0157061405476035e-9,3.871181243308224e-9
17760,118.79904389381409,472.360622,196.69364215289215,0.016386013010797854,4.8394416919841315e-9,3.735138259923539e-9
17810,119.15288400650024,473.75945199999995,196.69364214029991,0.016386013009748828,4.669371641143945e-9,3.603876185868075e-9
17860,119.4870810508728,475.077369,196.69364212814668,0.016386013008736374,4.505278183979929e-9,3.477226917405631e-9
17910,119.80911684036255,476.369392,196.69364211642431,0.016386013007759815,4.346951578983578e-9,3.3550285735625385e-9
17960,120.16267490386963,477.77581299999997,196.69364210511236,0.016386013006817447,4.194188891503772e-9,3.2371245269780604e-9
18010,120.48164987564087,479.06403,196.6936420941989,0.01638601300590828,4.046794585566984e-9,3.1233638606782137e-9
18060,120.8101179599762,480.367188,196.6936420836685,0.01638601300503102,3.90458032216268e-9,3.0136012123900646e-9
18110,121.1483039855957,481.7235,196.69364207350776,0.016386013004184553,3.767363570351552e-9,2.9076957025786537e-9
18160,121.47850203514099,483.046806,196.69364206370415,0.016386013003367842,3.634969150410411e-9,2.8055121254644524e-9
18210,121.79220390319824,484.288882,196.69364205424708,0.01638601300258,3.507227088852187e-9,2.7069192935024642e-9
18260,122.10045099258423,485.52908299999996,196.69364204512237,0.016386013001819844,3.3839745693590944e-9,2.6117915431354843e-9
18310,122.43046593666077,486.834235,196.69364203631682,0.016386013001086278,3.2650532797652335e-9,2.5200066871639346e-9
18360,122.75194001197815,488.14079999999996,196.69364202782228,0.016386013000378622,3.1503113910498298e-9,2.4314475421562217e-9
18410,123.0854139328003,489.47273099999995,196.69364201962534,0.016386012999695755,3.0396017347726197e-9,2.346000521771841e-9
18460,123.40878987312317,490.750024,196.69364201171726,0.016386012999036956,2.9327825384095865e-9,2.2635562043021804e-9
18510,123.71715593338013,491.98398899999995,196.693642004086,0.016386012998401218,2.829717495472076e-9,2.184009386789285e-9
18560,124.04189491271973,493.296407,196.6936419967249,0.016386012997787983,2.7302741353684443e-9,2.1072578268658214e-9
18610,124.35954785346985,494.555571,196.6936419896233,0.01638601299719637,2.6343255710303104e-9,2.0332035915936603e-9
18660,124.68139600753784,495.843422,196.69364198276912,0.016386012996625364,2.541748964723692e-9,1.961751873358791e-9
18710,125.00119590759277,497.113945,196.69364197615673,0.016386012996074506,2.4524258029787434e-9,1.8928112020653407e-9
18760,125.33195996284485,498.45124799999996,196.69364196977534,0.01638601299554289,2.3662414341885137e-9,1.8262930882488343e-9
18810,125.65472197532654,499.721912,196.69364196361985,0.01638601299503009,2.283085995848922e-9,1.7621127387309586e-9
18860,125.97209596633911,500.989787,196.69364195768168,0.016386012994535397,2.202852614551826e-9,1.7001876673529522e-9
18910,126.2923538684845,502.277878,196.69364195194785,0.01638601299405773,2.1254390646828452e-9,1.6404389751781779e-9
18960,126.61276006698608,503.547575,196.69364194642117,0.016386012993597314,2.0507461486167214e-9,1.5827901003077684e-9
19010,126.92385792732239,504.795848,196.6936419410852,0.01638601299315279,1.9786778271533784e-9,1.527166918552718e-9
19060,127.25989198684692,506.14062199999995,196.69364193593782,0.016386012992723978,1.9091422521383427e-9,1.4734985404225214e-9
19110,127.58226585388184,507.437709,196.69364193097093,0.016386012992310198,1.8420503188802347e-9,1.4217161938638933e-9
19160,127.92151689529419,508.77903599999996,196.69364192617996,0.016386012991911076,1.7773162202814434e-9,1.3717536519453696e-9
19210,128.24733686447144,510.09637,196.6936419215568,0.016386012991525933,1.7148570391288323e-9,1.3235469181824581e-9
19260,128.58123207092285,511.43371199999996,196.69364191709582,0.0163860129911543,1.654592710537077e-9,1.2770341975509628e-9
19310,128.92612099647522,512.81047,196.69364191279206,0.016386012990795767,1.5964465277868184e-9,1.2321562868988451e-9
19360,129.24715089797974,514.086972,196.6936419086396,0.016386012990449835,1.5403433698921387e-9,1.188855206961867e-9
19410,129.59096789360046,515.450577,196.69364190463173,0.016386012990115953,1.4862119337394384e-9,1.1470759251547412e-9
19460,129.90260100364685,516.69466,196.69364190076834,0.016386012989794103,1.4339828605858434e-9,1.1067649095804724e-9
19510,130.2488169670105,518.087369,196.6936418970356,0.01638601298948314,1.3835893345695764e-9,1.0678705909677317e-9
19560,130.56125688552856,519.341184,196.69364189343824,0.016386012989183452,1.334966638505519e-9,1.030343019828625e-9
19610,130.89465594291687,520.680749,196.69364188996295,0.016386012988893934,1.2880527651376496e-9,9.941343382305429e-10
19660,131.21228003501892,521.9316719999999,196.6936418866134,0.016386012988614893,1.242787453801358e-9,9.591980362807583e-10
19710,131.5529420375824,523.305841,196.69364188338156,0.016386012988345657,1.199113099149286e-9,9.254896534917632e-10
19760,131.87330603599548,524.577738,196.69364188026228,0.0163860129880858,1.15697314053822e-9,8.929655356910475e-10
19810,132.22076797485352,525.945062,196.6936418772534,0.01638601298783514,1.1163144142463336e-9,8.615846504901514e-10
19860,132.53899097442627,527.208982,196.69364187435093,0.01638601298759334,1.0770844092192004e-9,8.313064692370238e-10
19910,132.86767196655273,528.5453669999999,196.69364187154824,0.016386012987359855,1.0392331185756208e-9,8.020923960300884e-10
19960,133.19518303871155,529.842574,196.69364186884457,0.01638601298713462,1.0027118508556283e-9,7.739048502254138e-10


==> minsurf/minsurf_fbfb_gs_highres_eps.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy
0,0.0,0.0,11913.08676326512,1.0,1.2839962069218012,1.0
1,0.001577138900756836,0.001576,1844.7383077675488,0.15484973327449733,0.47945238096538595,0.3734063842095025
2,0.003099203109741211,0.003098,436.8511340427502,0.03666985246760838,0.17761711754301718,0.13833149707570322
3,0.004679203033447266,0.004678,240.48076993307626,0.020186268656635357,0.0587902828080576,0.045786959876617524
4,0.006420135498046875,0.006418999999999999,217.0715460201019,0.018221267949584483,0.032549914224783906,0.025350475374703568
5,0.007915019989013672,0.007914,209.85957167947026,0.01761588544176373,0.019581785437960818,0.015250656763936532
6,0.009464025497436523,0.039464,207.39681092096367,0.017409158100022155,0.01265787980389331,0.00985819096322627
7,0.011047124862670898,0.041047,206.45682557369165,0.01733025450719594,0.008788002965323165,0.006844259288266245
8,0.012685060501098633,0.042684,206.06585867562248,0.01729743623718428,0.006613541147257383,0.005150748196610651
9,0.01413106918334961,0.044131,205.88842511439074,0.017282542233240744,0.005384542616831985,0.004193581404528182
10,0.015596151351928711,0.045596,205.8013266330957,0.017275231073419127,0.004684641042614061,0.0036484851102830157
60,0.09614801406860352,0.167489,205.61456844236727,0.017259554347945735,0.003395357450420987,0.0026443671968166284
110,0.17639803886413574,0.247638,205.52445474349517,0.01725199008683836,0.003000770254947562,0.002337055389082093
160,0.24802303314208984,0.31926299999999996,205.43305163043192,0.017244317590626456,0.00270098669152075,0.0021035784038614743
210,0.3233530521392822,0.394487,205.34261974297954,0.017236726620355743,0.0024533794463944087,0.0019107373006000056
260,0.4010009765625,0.47213499999999997,205.25601208568904,0.01722945666093955,0.002241726782790169,0.0017458982905910532
310,0.4779191017150879,0.5489809999999999,205.1757649967761,0.017222720615907093,0.002057613524057504,0.0016025074785776356
360,0.5601491928100586,0.6312099999999999,205.10394560496022,0.017216692002732098,0.0018958172018632012,0.0014764975096056975
410,0.6444621086120605,0.7154229999999999,205.04213180962,0.01721150327234101,0.0017527273931547819,0.0013650565194088052
460,0.7274951934814453,0.7984549999999999,204.99142240173478,0.017207246658677993,0.0016256746079289623,0.0012661054597865882
510,0.8088572025299072,0.879713,204.95245678164875,0.0172039758338397,0.0015126006263062705,0.0011780413510196544
560,0.887253999710083,0.958109,204.92544178774176,0.0172017081601088,0.001411879573120752,0.0010995979314499169
610,0.963576078414917,1.0343419999999999,204.91018647974948,0.017200427609711123,0.0013222123866143331,0.001029763467747424
660,1.0399041175842285,1.1106669999999998,204.90614468614268,0.017200088336298016,0.001242558967572322,0.000967727911401842
710,1.120007038116455,1.190699,204.9124631922674,0.01720061871992153,0.0011720904478969825,0.0009128457246045167
760,1.1959521770477295,1.2666389999999998,204.92878190987886,0.017201988534305972,0.0010949528289657968,0.0008527695199277815
810,1.275583028793335,1.346171,204.9553049047404,0.01720421490899698,0.0010037287784462473,0.0007817225417297335
860,1.352959156036377,1.423543,204.988981066851,0.01720704172985205,0.0009405146532633633,0.0007324902115701056
910,1.427973985671997,1.4984439999999999,205.02680791952773,0.017210216965072644,0.0008819415695755183,0.0006868724103865137
960,1.5015661716461182,1.572034,205.06248039421303,0.017213211359002126,0.0008171253245855616,0.000636392319681772
1010,1.5760831832885742,1.646432,205.09478645451816,0.017215923171729347,0.0007569033039742321,0.0005894902959166838
1060,1.6516761779785156,1.722024,205.12406606667332,0.01721838094046192,0.0007139832539489361,0.0005560633669320641
1110,1.727006196975708,1.7972549999999998,205.14938613065985,0.01722050633957045,0.0006788870436017908,0.0005287297890305503
1160,1.8012871742248535,1.8715359999999999,205.16691482666047,0.01722197772111488,0.0006598392525093006,0.0005138950169418115
1210,1.8758831024169922,1.9459989999999998,205.17671703084864,0.017222800530885592,0.0006496860916472664,0.0005059875474280385
1260,1.9531140327453613,2.0232289999999997,205.17943910486963,0.017223029025319914,0.0006525131682579821,0.0005081893269936442
1310,2.0286221504211426,2.098659,205.17179982749846,0.017222387774439855,0.0006419176088376904,0.0004999373092982859
1360,2.103996992111206,2.174032,205.14962323161095,0.01722052624213272,0.0006581430372001882,0.0005125739730789336
1410,2.180539131164551,2.2504399999999998,205.12609260805965,0.017218551050982106,0.0005416732229479149,0.00042186512703686226
1460,2.2534921169281006,2.323388,205.1241068438105,0.01721838436334786,0.0005263714076906244,0.00040994779022947834
1510,2.3305721282958984,2.400385,205.1105474902349,0.01721724617357009,0.0005314961932473878,0.00041393906803009533
1560,2.4047601222991943,2.4745719999999998,205.08722342297622,0.017215288321023377,0.0005472513028762251,0.0004262094388800279
1610,2.478769063949585,2.548448,205.05320042802927,0.017212432386568853,0.0005669352513150276,0.0004415396620790449
1660,2.554267168045044,2.623939,205.0061121125782,0.017208479732115242,0.0005887115341031617,0.0004584994339777016
1710,2.6279520988464355,2.6975469999999997,204.94299668523718,0.017203181741040782,0.0006201880871123937,0.000483013955780451
1760,2.7029731273651123,2.772569,204.88844458612667,0.017198602566877566,0.0005688453620762753,0.00044302729167713153
1810,2.776710033416748,2.846202,204.84259446697692,0.017194753848232193,0.0004971823947453871,0.000387214846948272
1860,2.850457191467285,2.91995,204.80490001622618,0.017191589727001497,0.0005202581262109065,0.00040518665351679784
1910,2.9258131980895996,2.995201,204.75273102908685,0.017187210594357204,0.0005519738911781012,0.0004298874780178521
1960,3.0021731853485107,3.071561,204.7110616181982,0.017183712809801722,0.0004765041832970275,0.00037111027332345373
2010,3.0773890018463135,3.146686,204.6693889628494,0.01718021475290204,0.0004979308006759489,0.00038779771933257295
2060,3.157047986984253,3.226346,204.6163140429199,0.017175759575080857,0.0005266849523709314,0.0004101919846271072
2110,3.2369370460510254,3.3061439999999997,204.54884044642642,0.017170095753618435,0.000561542638804524,0.00043733979569203155
2160,3.3151180744171143,3.384324,204.49316268805055,0.017165422090152174,0.000397628078388879,0.0003096801036057076
2210,3.391327142715454,3.4604489999999997,204.46509386847256,0.017163065956923584,0.0003012251208779647,0.00023459969683252354
2260,3.468616008758545,3.537738,204.45345190770655,0.017162088715592487,0.00031095293518185993,0.00024217589857786692
2310,3.547866106033325,3.6169059999999997,204.43701100448885,0.01716070864478931,0.0003276200977519618,0.0002551565931315206
2360,3.6237611770629883,3.692798,204.4156566094332,0.017158916129089558,0.000341240002213983,0.0002657640266960426
2410,3.702118158340454,3.7710519999999996,204.40344523584685,0.017157891090505605,0.0002244597132006604,0.00017481337716625405
2460,3.778048038482666,3.8469819999999997,204.39650910685668,0.017157308862815333,0.0002279237813840145,0.00017751125755303393
2510,3.852940082550049,3.921783,204.38627784189634,0.01715645003712526,0.00023929267300303798,0.00018636556067148222
2560,3.9313290119171143,4.000173,204.37351234043064,0.01715537848432628,0.0002483225024606434,0.0001933981589057505
2610,4.0097479820251465,4.078501,204.35716100498433,0.017154005931958347,0.00026365346239432533,0.0002053381941262873
2660,4.084055185317993,4.152807999999999,204.3369076531249,0.017152305839256775,0.00019073216342809773,0.00014854573744057316
2710,4.1596691608428955,4.228336,204.32369316917234,0.017151196598283788,0.0001966321429393175,0.00015314075063408106
2760,4.235364198684692,4.304029,204.31000643411633,0.01715004771593885,0.00020789929711391683,0.00016191581874865963
2810,4.308240175247192,4.376783,204.29423417809232,0.017148723772250917,0.00022047528701213683,0.00017171023233837667
2860,4.3828980922698975,4.451438,204.27610679285186,0.0171472021359529,0.00023389425563310502,0.00018216117335255477
2910,4.459172010421753,4.5275479999999995,204.25482755376257,0.01714541592894273,0.0002492276343168781,0.00019410309234040962
2960,4.533682107925415,4.6020579999999995,204.2301062672816,0.01714334079199693,0.00026612812027113753,0.0002072655034621496
3010,4.607088088989258,4.675402,204.2014809054986,0.017140937941891678,0.0002837287388457294,0.00022097319082112308
3060,4.679970979690552,4.7482809999999995,204.1679278388179,0.017138121453827124,0.0003037502529404709,0.00023656631639798148
3110,4.754655122756958,4.822861,204.12896101324057,0.017134850527798322,0.00032542657978836475,0.00025344824076118484
3160,4.82603907585144,4.894244,204.08374830191337,0.017131055313994743,0.00034871368835441373,0.00027158467172609907
3210,4.8982250690460205,4.966346,204.0313842729101,0.017126659809282668,0.00037351774559589695,0.00029090253038313314
3260,4.973558187484741,5.041677,203.98423860087246,0.01712270234024257,0.00025780393544140004,0.00020078247431855613
3310,5.048642158508301,5.116677,203.95725089032982,0.017120436956712764,0.00027643797126371966,0.00021529500614837524
3360,5.125105142593384,5.1931389999999995,203.92584476669137,0.017117800685840023,0.000296425585800147,0.00023086173012207357
3410,5.203197002410889,5.271146,203.9042033513966,0.01711598407728803,0.00016972348519671976,0.0001321837901714739
3460,5.280408143997192,5.348358,203.89159648860974,0.017114925840826113,0.0001821669961630628,0.0001418750267181726
3510,5.355108022689819,5.422973,203.8770879179281,0.01711370797252968,0.00019585338345737906,0.00015253423834242453
3560,5.428442001342773,5.496307,203.86031183224583,0.017112299766074406,0.00021082715372241383,0.00016419608764097678
3610,5.5024800300598145,5.570221999999999,203.8408523746042,0.01711066631388621,0.000227109383845842,0.00017687698968387494
3660,5.575911045074463,5.643655,203.818243785598,0.017108768519514737,0.0002446606033784708,0.00019054620415508071
3710,5.649553060531616,5.717211,203.7919115125735,0.01710655815426283,0.00026345820664098275,0.00020518612533333447
3760,5.722774982452393,5.790432,203.76166643117512,0.017104019342786055,7.260013946671455e-5,5.6542331726012716e-5
3810,5.804664134979248,5.8722069999999995,203.75693601213317,0.017103622265258123,6.583991939498411e-5,5.12773472694487e-5
3860,5.878138065338135,5.9456809999999995,203.75440050439616,0.017103409431440376,6.801877101755664e-5,5.2974277222065946e-5
3910,5.950486183166504,6.017916,203.7518541479511,0.01710319568696796,7.045508452429528e-5,5.487172325314056e-5
3960,6.023815155029297,6.0912429999999995,203.74927507370427,0.0171029791961207,7.316404159146749e-5,5.6981509133012085e-5
4010,6.098675012588501,6.165998,203.7466399227415,0.01710275799812096,7.616393861787225e-5,5.9317884435550236e-5
4060,6.173642158508301,6.240965999999999,203.74392280539075,0.01710252991975599,7.947627610300596e-5,6.189759414752405e-5
4110,6.2476019859313965,6.314795,203.74109461668067,0.017102292517916624,8.31260237270972e-5,6.474008511783695e-5
4160,6.32572603225708,6.392916,203.73812228426516,0.01710204301646712,8.714195930825456e-5,6.786777004362424e-5
4210,6.404256105422974,6.471333,203.73494949202123,0.017101776688158852,9.15401131803538e-5,7.129313364547099e-5
4260,6.484237194061279,6.551311999999999,203.73152445416716,0.017101489186025935,9.637873178667153e-5,7.506153933096569e-5
4310,6.563539981842041,6.630521,203.7278138478705,0.017101177712906465,0.00010169416498428436,7.92012970412753e-5
4360,6.638370037078857,6.705347,203.72375793729663,0.01710083725449678,0.00010753501393950989,8.375025826385409e-5
4410,6.711036205291748,6.777902,203.71928623675652,0.01710046189413645,0.00011395642193824746,8.87513696099164e-5
4460,6.785821199417114,6.852685999999999,203.7143151439358,0.01710004461413845,0.00012102084693860833,9.425327449271727e-5
4510,6.860722064971924,6.9274249999999995,203.70874502798043,0.017099577051359293,0.00012879887780289275,0.0001003109488241167
4560,6.935815095901489,7.002516,203.70245665060625,0.017099049196782293,0.00013737005786627145,0.00010698634242510473
4610,7.011312007904053,7.077907,203.69530677317238,0.017098449026769606,0.00014682365384787192,0.00011434897786798047
4660,7.086238145828247,7.152829,203.6871227809194,0.017097762051813778,0.0001572592698683124,0.00012247642868456693
4710,7.159219980239868,7.225695999999999,203.67770679562378,0.017096971661759316,0.00016871910337160306,0.0001314015590249158
4760,7.233033180236816,7.299509,203.66719250018053,0.01709608907812233,0.00012659046403588466,9.859099532651061e-5
4810,7.307739019393921,7.374111999999999,203.65876724094875,0.01709538185090245,0.00013586121335065746,0.00010581122640258062
4860,7.385446071624756,7.4518189999999995,203.64928066985337,0.017094585535784135,0.00014603412702952174,0.00011373407977552975
4910,7.462836980819702,7.529108,203.63852089808597,0.017093682346545173,0.00015717912174636935,0.00012241400784444997
4960,7.5413219928741455,7.607589,203.62624908623278,0.01709265223469448,0.00016936554467527652,0.00013190501947144096
5010,7.619538068771362,7.685702,203.61218655502202,0.01709147180753146,0.00018265723554385885,0.00014225683421741073
5060,7.6955649852752686,7.761724999999999,203.5960102806376,0.01709011395001679,0.00019710746324756978,0.00015351093888361786
5110,7.772716045379639,7.838799,203.5773492834628,0.017088547521638853,0.00021275257774566023,0.00016569564349080466
5160,7.847720146179199,7.913802,203.55578268434328,0.017086737193253935,0.00022960448389533052,0.0001788202197619997
5210,7.923194169998169,7.989167999999999,203.53700754424128,0.017085161183570206,3.6567818074008096e-5,2.8479693224074433e-5
5260,7.996081113815308,8.062049,203.53459969655415,0.01708495906570311,3.524313995262594e-5,2.7448009396473507e-5
5310,8.074141025543213,8.13999,203.5324582974246,0.017084779313874546,3.436796045468281e-5,2.6766403412573252e-5
5360,8.145611047744751,8.211459,203.5304466118775,0.01708461045037283,3.3755086595539744e-5,2.628908591284921e-5
5410,8.221966028213501,8.287730999999999,203.52854771153125,0.017084451054207587,3.3362339544549775e-5,2.5983207243681236e-5
5460,8.299413204193115,8.365174999999999,203.52674777544144,0.017084299965230768,3.315545134062107e-5,2.5822078883010537e-5
5510,8.378050088882446,8.443707999999999,203.52503501453694,0.017084156193852406,3.310680558045043e-5,2.578419266503855e-5
5560,8.452680110931396,8.518329999999999,203.52339919048853,0.01708401888065383,3.3194590824090174e-5,2.585256143682036e-5
5610,8.525346994400024,8.590887,203.52183128804805,0.017083887268883376,3.340202475446621e-5,2.601411481934423e-5
5660,8.602245092391968,8.667785,203.5203232649743,0.01708376068346486,3.3716638784889934e-5,2.6259142046627065e-5
5710,8.68091607093811,8.746353,203.51886785144683,0.017083638514160095,3.412963948484885e-5,2.6580794632306444e-5
5760,8.760926008224487,8.826359,203.5174583836247,0.017083520201597605,3.4635358054841774e-5,2.6974657610457536e-5
5810,8.839773178100586,8.905121,203.51608862478182,0.017083405222258485,3.523059592840794e-5,2.7438239878346913e-5
5860,8.91401720046997,8.979364,203.51474830686274,0.01708329271422881,3.5914630024797756e-5,2.7970978287309734e-5
5910,8.987558126449585,9.052783999999999,203.51343519037152,0.017083182489522376,3.668874847481205e-5,2.8573876057444218e-5
5960,9.061182022094727,9.126403999999999,203.51214369043973,0.01708307407933806,3.755597325855675e-5,2.9249286762763787e-5
6010,9.13538408279419,9.200508,203.51086818344695,0.017082967011621847,3.852093015449338e-5,3.0000813045111597e-5
6060,9.208367109298706,9.273489999999999,203.509602946246,0.01708286080596532,3.958974555294588e-5,3.083322625061072e-5
6110,9.2816641330719,9.346689999999999,203.5083420471532,0.017082754964455237,4.076998409207144e-5,3.1752417859404505e-5
6160,9.359732151031494,9.424756,203.50707922922453,0.01708264896187557,4.207062674888541e-5,3.27653824225414e-5
6210,9.438848972320557,9.503771,203.50580778210985,0.017082542234950808,4.3502085236824975e-5,3.388022877506395e-5
6260,9.513916969299316,9.578835,203.5045203983173,0.017082434170280575,4.507624986251045e-5,3.510621730773985e-5
6310,9.587177038192749,9.652007,203.50320900909355,0.017082324090563216,4.680656912350637e-5,3.64538219592708e-5
6360,9.661410093307495,9.726239,203.50186459427098,0.017082211238634133,4.8708160258963335e-5,3.793481631517763e-5
6410,9.73830509185791,9.803039,203.50047695934936,0.01708209475875371,5.079795067204138e-5,3.95623837501999e-5
6460,9.81161618232727,9.876349,203.49903447170257,0.017081973674464186,5.309485060632445e-5,4.1351251911882065e-5
6510,9.88482117652893,9.949444999999999,203.49752374605123,0.01708184686218779,5.561995763943021e-5,4.33178519839799e-5
6560,9.961755990982056,10.026379,203.4959292672376,0.017081713019562007,5.839679339659291e-5,4.5480503043378096e-5
6610,10.040922164916992,10.105466999999999,203.49423293569043,0.01708157062728527,6.145157229689055e-5,4.785962136462379e-5
6660,10.114060163497925,10.178602,203.49241351780668,0.017081417902981327,6.481350098351667e-5,5.0477953621761735e-5
6710,10.18808102607727,10.252540999999999,203.4904459796846,0.017081252745271894,6.851510517108044e-5,5.33608314430583e-5
6760,10.260953187942505,10.32541,203.48830067814563,0.017081072665870004,7.259257769010739e-5,5.6536442474497494e-5
6810,10.33426308631897,10.398586,203.4859423778679,0.017080874707076907,7.708613716631893e-5,6.0036109725839464e-5
6860,10.406387090682983,10.470706999999999,203.48332905768902,0.017080655341581565,8.204038056601408e-5,6.389456613948593e-5
6910,10.48007607460022,10.544279,203.48041046312323,0.01708041035095707,8.750460418660837e-5,6.815020458385018e-5
6960,10.55682110786438,10.621024,203.4771263562395,0.017080134678753134,9.353305588778478e-5,7.284527429564377e-5
7010,10.630851984024048,10.694937,203.4734044094009,0.01707982225369382,0.00010018506572093548,7.80259826165024e-5
7060,10.703023195266724,10.767107,203.469157687344,0.017079465778320032,0.00010752498198974436,8.37424451957847e-5
7110,10.775627136230469,10.839611,203.4642816654439,0.017079056478698784,0.0001156218148971532,9.004840845623688e-5
7160,10.848098993301392,10.912082,203.45865074432606,0.017078583811855192,0.00012454846087000979,9.70006454836787e-5
7210,10.92155408859253,10.985441999999999,203.45211424774357,0.017078035129829083,0.00013438034955652893,0.00010465790228359534
7260,10.999396085739136,11.063284999999999,203.44449193889494,0.01707739530330888,0.00014519332721432893,0.00011307924932458278
7310,11.076850175857544,11.140642,203.4355691685784,0.017076646314361357,0.00015706057368868048,0.00012232168042397177
7360,11.154312133789062,11.218098,203.42509188558293,0.017075766837597386,0.00017004835988716131,0.0001324368085906018
7410,11.232922077178955,11.296624,203.41418295489376,0.0170748511277645,2.5203682331474968e-5,1.9629094070220988e-5
7460,11.311426162719727,11.375128,203.41359770500725,0.017074802001127706,2.4147063957462117e-5,1.8806180133001545e-5
7510,11.3906991481781,11.454315,203.41331605059582,0.01707477835869002,2.334181627852658e-5,1.817903834348956e-5
7560,11.464691162109375,11.528304,203.41309118315002,0.017074759483024102,2.257322213338328e-5,1.7580443004188757e-5
7610,11.537851095199585,11.601345,203.4129158123524,0.017074744762171218,2.1839121746089754e-5,1.7008712041639087e-5
7660,11.61050009727478,11.673993,203.41278450258855,0.01707473373985883,2.113741430829389e-5,1.646220930743078e-5
7710,11.684548139572144,11.747969,203.41269258677426,0.017074726024325807,2.0466148985995982e-5,1.5939415455954244e-5
7760,11.761186122894287,11.824413,203.4126359292322,0.017074721268418025,1.9823534773266766e-5,1.5438935618658002e-5
7810,11.839814186096191,11.901819,203.4126108192749,0.017074719160655547,1.9207932853191345e-5,1.4959493454610462e-5
7860,11.918092012405396,11.979951999999999,203.41261390702658,0.01707471941984544,1.8617844390197833e-5,1.4499921642939643e-5
7910,11.99405813217163,12.055755999999999,203.41264215813808,0.017074721791280487,1.805189755317213e-5,1.405915177619488e-5
7960,12.07128119468689,12.132978999999999,203.41269281878013,0.017074726043800684,1.7508835038909712e-5,1.3636204643380264e-5
8010,12.149374008178711,12.210982,203.4127633870554,0.01707473196739351,1.6987502518348566e-5,1.3230181231667105e-5
8060,12.22171401977539,12.283320999999999,203.41285158876084,0.0170747393711594,1.64868381194836e-5,1.2840254535493103e-5
8110,12.296411037445068,12.357916999999999,203.41295535637352,0.017074748081547794,1.6005862940064878e-5,1.2465662167676231e-5
8160,12.374787092208862,12.436294,203.41307281049484,0.017074757940799525,1.554367253553299e-5,1.2105699730061308e-5
8210,12.453160047531128,12.514572,203.41320224329425,0.01707476880555708,1.5099429307972119e-5,1.1759714885895854e-5
8260,12.5295090675354,12.590921,203.4133421036159,0.017074780545614416,1.4672355717002433e-5,1.1427102072347491e-5
8310,12.602720022201538,12.664042,203.41349098350108,0.017074793042785648,1.4174954444483068e-5,1.1039716759339586e-5
8360,12.676050186157227,12.737354,203.41367755400012,0.017074808703756036,1.2935802577762083e-5,1.0074642361112448e-5
8410,12.75029706954956,12.811506999999999,203.41378922058126,0.01707481807719412,1.2540665629669791e-5,9.766902395867865e-6
8460,12.826426982879639,12.887634,203.41390639703093,0.017074827913137733,1.2165294358215025e-5,9.474556305255443e-6
8510,12.904200077056885,12.965316,203.41402805280677,0.01707483812508181,1.1808465534097988e-5,9.196651415666647e-6
8560,12.982715129852295,13.043830999999999,203.41415324498294,0.017074848633875934,1.1469057564877085e-5,8.932314210158396e-6
8610,13.061813116073608,13.12284,203.41428114259776,0.0170748593697681,1.1146032287121634e-5,8.680736147844756e-6
8660,13.136085033416748,13.197097,203.4144110140096,0.017074870271343353,1.083842912707799e-5,8.441169116115683e-6
8710,13.210687160491943,13.271606,203.41454221640532,0.01707488128464312,1.0545359250022596e-5,8.212920874044947e-6
8760,13.284228086471558,13.345146999999999,203.41467418656705,0.01707489236239017,1.026599997798984e-5,7.99535070481331e-6
8810,13.35867714881897,13.419462,203.41480643262636,0.01707490346329642,9.999589540542513e-6,7.78786532751145e-6
8860,13.43249797821045,13.493279,203.41493852665627,0.017074914551441125,9.745422174877201e-6,7.589915081011391e-6
8910,13.506487131118774,13.567150999999999,203.41507009800722,0.017074925595711478,9.502843571455432e-6,7.400990376939783e-6
8960,13.578634023666382,13.639291,203.41520082728974,0.01707493656929751,9.271246654597815e-6,7.220618413526559e-6
9010,13.651628017425537,13.7122,203.41533044095965,0.01707494744923757,9.050067683054072e-6,7.048360138656738e-6
9060,13.72379207611084,13.784364,203.41545870642702,0.017074958216007755,8.838782653624417e-6,6.883807448944219e-6
9110,13.797927141189575,13.858374,203.4155854276412,0.01707496885315132,8.636903990592662e-6,6.726580611401037e-6
9160,13.873706102371216,13.934149999999999,203.415710441119,0.017074979346945268,8.443977502791681e-6,6.576325893543658e-6
9210,13.951533079147339,14.011889,203.41583361235027,0.01707498968609865,8.259579590574467e-6,6.432713388130357e-6
9260,14.02472710609436,14.085083,203.41595483257257,0.017074999861481796,8.083314685876807e-6,6.295435019434682e-6
9310,14.098231077194214,14.158474,203.41607401585392,0.017075009865881473,7.914812908033077e-6,6.1642027175514165e-6
9360,14.176591157913208,14.236830999999999,203.41619109647297,0.01707501969378094,7.75372792000024e-6,6.0387467487841755e-6
9410,14.256976127624512,14.317122999999999,203.4163060265566,0.017075029341161667,7.599734969728198e-6,5.9188141902284e-6
9460,14.336172103881836,14.396315999999999,203.4164187739601,0.017075038805325383,7.45252910224018e-6,5.804167537306486e-6
9510,14.414147138595581,14.474212999999999,203.4165293203596,0.01707504808473396,7.311823529534054e-6,5.694583434216768e-6
9560,14.486958026885986,14.547020999999999,203.416637659539,0.01707505717886561,7.177348145179433e-6,5.589851517074266e-6
9610,14.560168981552124,14.620151,203.41674379585308,0.017075066088085882,7.048848172686346e-6,5.489773361235201e-6
9660,14.632749080657959,14.692731,203.41684774285199,0.01707507481353219,6.9260829361699e-6,5.394161523867895e-6
9710,14.705461978912354,14.765341,203.41694952204386,0.017075083357009954,6.8088247436950435e-6,5.3028386742810055e-6
9760,14.777659177780151,14.837537,203.41704916179486,0.01707509172090027,6.696857873729212e-6,5.2156368045541025e-6
9810,14.851135015487671,14.910895,203.41714669633885,0.01707509990807677,6.589977656356144e-6,5.132396513969991e-6
9860,14.92373514175415,14.983493999999999,203.41724216490178,0.017075107921832134,6.487989640840639e-6,5.052966360698739e-6
9910,14.99638319015503,15.056052999999999,203.41733561091365,0.01707511576581193,6.390708842639614e-6,4.9772022753559625e-6
9960,15.069116115570068,15.128784999999999,203.41742708131022,0.017075123443956005,6.297959062607584e-6,4.9049670307874566e-6
10010,15.14282512664795,15.202390999999999,203.41751662591207,0.01707513096044637,6.2095722725461914e-6,4.836129763523804e-6
10060,15.219596147537231,15.279162,203.41760429688006,0.017075138319661468,6.125388060503396e-6,4.7705655417691186e-6
10110,15.298051118850708,15.357526,203.4176901482174,0.017075145526134403,6.045253131370708e-6,4.708154976456936e-6
10160,15.376213073730469,15.435687,203.41777423534813,0.01707515258451754,5.969020856965998e-6,4.648783870846379e-6
10210,15.45553207397461,15.514888,203.41785661473497,0.017075159499550435,5.89655087134937e-6,4.592342905346671e-6
10260,15.534528017044067,15.593883,203.41793734354638,0.01707516627603188,5.827708706942523e-6,4.538727354120172e-6
10310,15.613286972045898,15.672545,203.41801647936418,0.01707517291879537,5.762365467713635e-6,4.487836830552708e-6
10360,15.692059993743896,15.751315,203.41809407992858,0.01707517943268769,5.700397535280178e-6,4.439575058361015e-6
10410,15.77078104019165,15.829932999999999,203.4181702029189,0.017075185822550524,5.641686305117079e-6,4.393849666146773e-6
10460,15.85037899017334,15.909504,203.41824490575922,0.017075192093204117,5.586117949271338e-6,4.3505720025943564e-6
10510,15.924385070800781,15.983409,203.41831824545542,0.01707519824943362,5.533583202929633e-6,4.30965697024574e-6
10560,15.997722148895264,16.056746,203.41839027845353,0.017075204295977184,5.483977172193975e-6,4.271022875792626e-6
10610,16.07121515274048,16.130126,203.4184610605183,0.01707521023751578,5.4371991604470815e-6,4.234591294846576e-6
10660,16.14415407180786,16.203060999999998,203.4185306466387,0.017075216078665245,5.393152511478045e-6,4.200286949762385e-6
10710,16.217401027679443,16.276232,203.4185990909353,0.017075221823968537,5.351744466847424e-6,4.1680375985513794e-6
10760,16.293431043624878,16.352261,203.4186664465985,0.017075227477890528,5.3128860361161716e-6,4.137773933813295e-6
10810,16.371015071868896,16.429762,203.41873276583274,0.01707523304481332,5.276491877911052e-6,4.109429490107835e-6
10860,16.445154190063477,16.503897,203.4187980998094,0.01707523852903231,5.242480190833663e-6,4.082940558992589e-6
10910,16.522706985473633,16.581353,203.4188624986376,0.017075243934753723,5.210772612243828e-6,4.058246110193672e-6
10960,16.5955331325531,16.654177999999998,203.41892601134052,0.017075249266092624,5.181294124266603e-6,4.035287718402238e-6
11010,16.67147707939148,16.730027,203.4189886858399,0.017075254527071634,5.153972965943551e-6,4.014009494856274e-6
11060,16.74966597557068,16.808215999999998,203.41905056894683,0.01707525972162013,5.128740550301042e-6,3.994358022751851e-6
11110,16.827028036117554,16.885483999999998,203.41910877892005,0.017075264607841003,4.935703307735298e-6,3.8440170470347e-6
11160,16.900146007537842,16.958602,203.41906415004942,0.017075260861635546,4.896648039246812e-6,3.813600081409766e-6
11210,16.97348403930664,17.031852,203.4190160992727,0.017075256828190843,4.86169595831303e-6,3.786378754161787e-6
11260,17.047362089157104,17.105726,203.41897139369638,0.017075253075546613,4.83049318893569e-6,3.7620774601165783e-6
11310,17.119975090026855,17.178228999999998,203.41892990270023,0.01707524959273842,4.802797761682879e-6,3.7405077490041073e-6
11360,17.193864107131958,17.252112999999998,203.41889149127357,0.0170752463684333,4.7783819666476785e-6,3.7214922761362137e-6
11410,17.26825714111328,17.326408999999998,203.41885602857718,0.017075243391648433,4.7570331501723455e-6,3.704865422910133e-6
11460,17.344105005264282,17.402252,203.41882338914743,0.01707524065185224,4.738553469526559e-6,3.690473105747383e-6
11510,17.418063163757324,17.475666,203.41879345325438,0.017075238138994437,4.722759440530185e-6,3.678172423774001e-6
11560,17.493173122406006,17.550548,203.41876610695022,0.017075235843510093,4.709481385301998e-6,3.6678312287170317e-6
11610,17.571084022521973,17.628336,203.418741241963,0.01707523375631072,4.69856282293567e-6,3.6593276503517156e-6
11660,17.648327112197876,17.705578,203.41871875553647,0.017075231868770826,4.689859826947753e-6,3.6525495960700904e-6
11710,17.72437620162964,17.781548,203.4186985502254,0.01707523017271073,4.683240365478299e-6,3.647394237017027e-6
11760,17.80286407470703,17.860032999999998,203.418680533688,0.01707522866037914,4.678583636057516e-6,3.643767489994193e-6
11810,17.880030155181885,17.937063,203.41866461846658,0.017075227324434755,4.675779404382692e-6,3.641583502487293e-6
11860,17.952951192855835,18.009984,203.41865072177825,0.01707522615792866,4.67472735434278e-6,3.640764146453186e-6
11910,18.02670407295227,18.08365,203.41863876529808,0.01707522515428616,4.675336455223816e-6,3.6412385254877604e-6
11960,18.101054191589355,18.158001,203.41862867496505,0.017075224307290478,4.677524350823268e-6,3.6429424990568855e-6
12010,18.17403507232666,18.230862,203.41862038078077,0.01707522361106586,4.681216773464696e-6,3.6458182261201916e-6
12060,18.25129199028015,18.308118,203.41861381662596,0.017075223060062168,4.6863469859628215e-6,3.6498137305231405e-6
12110,18.328472137451172,18.385223,203.41860892007642,0.01707522264903943,4.692855252946624e-6,3.654882489253671e-6
12160,18.402160167694092,18.458907,203.41860563223935,0.01707522237305411,4.700688342436404e-6,3.660983044261196e-6
12210,18.47589111328125,18.532505,203.4186038975836,0.01707522222744485,4.7097990583620074e-6,3.6680786383731484e-6
12260,18.548259019851685,18.604872,203.41860366379092,0.017075222207819988,4.720145803909413e-6,3.676136875221223e-6
12310,18.621235132217407,18.677729,203.41860488160228,0.017075222310044658,4.731692175070315e-6,3.685129402690274e-6
12360,18.694712162017822,18.751201,203.41860750468427,0.017075222530229573,4.744406584120108e-6,3.6950316196760032e-6
12410,18.770649194717407,18.827049,203.41861148949096,0.01707522286471943,4.758261911640063e-6,3.705822405073393e-6
12460,18.848716020584106,18.905113,203.41861679514327,0.017075223310082786,4.773235186234769e-6,3.7174838683347236e-6
12510,18.92668914794922,18.982984,203.4186233833054,0.017075223863101684,4.789307290772697e-6,3.7300011206842914e-6
12560,19.000084161758423,19.056379,203.41863121807313,0.01707522452076228,4.806462693703263e-6,3.7433620658631663e-6
12610,19.072781085968018,19.128985,203.41864026586762,0.01707522528024592,4.824689204141116e-6,3.7575572093843047e-6
12660,19.145905017852783,19.202106,203.41865049533234,0.017075226138920496,4.8439777495734635e-6,3.7725794854069025e-6
12710,19.21944808959961,19.275544,203.41866187723923,0.017075227094332564,4.864322174625965e-6,3.7884241000115474e-6
12760,19.29283618927002,19.348924999999998,203.4186743843978,0.017075228144199726,4.885719059677428e-6,3.8050883899339905e-6
12810,19.36691904067993,19.422926,203.41868799156902,0.017075229286403378,4.9081675581862805e-6,3.822571695871997e-6
12860,19.44287610054016,19.498884,203.41870267538224,0.01707523051898176,4.931669251350434e-6,3.84087524929175e-6
12910,19.51863408088684,19.57452,203.4187184142635,0.01707523184012393,4.956228018986192e-6,3.860002071865964e-6
12960,19.591257095336914,19.647142,203.4187351883619,0.017075233248163568,4.9818499257824594e-6,3.879956886886557e-6
13010,19.666568994522095,19.722389,203.41875297948064,0.01707523474157322,5.008543121538838e-6,3.90074604156823e-6
13060,19.74393916130066,19.799756,203.41877177101287,0.01707523631895888,5.0363177548798785e-6,3.9223774398475335e-6
13110,19.816375970840454,19.872056999999998,203.4187915478852,0.01707523797905527,5.065185899108877e-6,3.944860484636432e-6
13160,19.889163970947266,19.944841999999998,203.4188122965,0.017075239720720985,5.09516148994722e-6,3.968206029332554e-6
13210,19.96158218383789,20.017134,203.41883400468006,0.01707524154293386,5.126260273897948e-6,3.992426337603777e-6
13260,20.03600311279297,20.091549999999998,203.4188566616218,0.01707524344478702,5.158499767000558e-6,4.017535051265712e-6
13310,20.108450174331665,20.163881999999997,203.41888025785101,0.0170752454254852,5.19189922318116e-6,4.043547165632211e-6
13360,20.184998989105225,20.24043,203.41890478517402,0.017075247484340597,5.226479611570779e-6,4.0704790118504495e-6
13410,20.262147188186646,20.317497,203.41893023664156,0.01707524962076989,5.262263602717672e-6,4.098348246162816e-6
13460,20.3401620388031,20.395507,203.41895660651127,0.01707525183429106,5.299275562648142e-6,4.127173845281369e-6
13510,20.412630081176758,20.467851,203.41898389021244,0.017075254124520427,5.337541555177552e-6,4.156976108187695e-6
13560,20.48693299293518,20.542154,203.4190120843113,0.01707525649116976,5.377089351498093e-6,4.187776663600045e-6
13610,20.56031107902527,20.615432,203.41904118648816,0.017075258934044345,5.41794844718897e-6,4.219598483221172e-6
13660,20.63258409500122,20.687704999999998,203.41907119550072,0.017075261453039895,5.4601500862906604e-6,4.252465900487818e-6
13710,20.70463514328003,20.759665,203.41910211116806,0.017075264048141227,5.503727292380137e-6,4.28640463477267e-6
13760,20.777456045150757,20.832479,203.41913393434012,0.01707526671941969,5.548714906389172e-6,4.321441820837952e-6
13810,20.85273814201355,20.907683,203.419166666885,0.017075269467032084,5.595149631286298e-6,4.357606043634565e-6
13860,20.925786018371582,20.980729,203.419200311663,0.017075272291218517,5.643070083448414e-6,4.394927378311245e-6
13910,20.998671054840088,21.053506,203.41923487251455,0.017075275192301353,5.692516850818012e-6,4.433437435508485e-6
13960,21.074393033981323,21.129224,203.41927035424493,0.01707527817068396,5.743532557926166e-6,4.473169411999644e-6
14010,21.146770000457764,21.201477999999998,203.41930676260915,0.017075281226849412,5.796161937738294e-6,4.514158146645753e-6
14060,21.21929907798767,21.274008,203.419344104303,0.01707528436135977,5.850451910760347e-6,4.55644018200488e-6
14110,21.291858196258545,21.346473,203.41938238695246,0.017075287574855165,5.906451671208267e-6,4.600053831442499e-6
14160,21.368605136871338,21.423219,203.41942161910652,0.017075290868053213,5.964212780871276e-6,4.645039252233953e-6
14210,21.446680068969727,21.501184,203.41946181023283,0.017075294241748636,6.023789270569783e-6,4.691438524581754e-6
14260,21.525681018829346,21.580185,203.4195029707074,0.017075297696812416,6.0852377498001245e-6,4.7392957370089275e-6
14310,21.6046781539917,21.65911,203.4195451118176,0.017075301234192024,6.148617524879165e-6,4.78865707837222e-6
14360,21.678006172180176,21.732439,203.41958824575707,0.017075304854911016,6.213990725800849e-6,4.839570936660327e-6
14410,21.752624988555908,21.806964,203.41963238562516,0.01707530856006896,6.281422442558384e-6,4.89208800516413e-6
14460,21.826815128326416,21.881149999999998,203.41967754542978,0.01707531235084171,6.35098087123773e-6,4.946261396257008e-6
14510,21.89958620071411,21.953834,203.41972374008745,0.017075316228481366,6.422737470565649e-6,5.0021467633173556e-6
14560,21.97197198867798,22.026218,203.41977098542625,0.017075320194316564,6.496767129486455e-6,5.059802431240458e-6
14610,22.045262098312378,22.099380999999997,203.41981929819258,0.017075324249753016,6.57314834643326e-6,5.11928953605825e-6
14660,22.118213176727295,22.172328,203.41986869605358,0.017075328396273726,6.651963421235959e-6,5.1806721744008095e-6
14710,22.190194129943848,22.244182,203.41991919760503,0.01707533263543965,6.733298660240293e-6,5.244017563246874e-6
14760,22.263298988342285,22.317285,203.41997082237756,0.017075336968890215,6.817244595687893e-6,5.309396210781082e-6
14810,22.336332082748413,22.390238,203.42002359084617,0.017075341398344112,6.9038962205205334e-6,5.376882099263864e-6
14860,22.41239905357361,22.466303999999997,203.42007752443538,0.01707534592559975,6.993353239301513e-6,5.446552880453663e-6
14910,22.489020109176636,22.542824,203.4201326455325,0.017075350552536346,7.085720336914439e-6,5.51849008487451e-6
14960,22.560898065567017,22.614698,203.42018897749298,0.01707535528111439,7.1811074659336785e-6,5.592779345625456e-6
15010,22.632853031158447,22.686521,203.42024654465115,0.01707536011337653,7.279630154393107e-6,5.669510638076563e-6
15060,22.707261085510254,22.760928999999997,203.42030537233322,0.017075365051448688,7.3814098354024e-6,5.748778536580169e-6
15110,22.78019905090332,22.833741,203.42036548686343,0.017075370097540555,7.486574200162763e-6,5.830682489406074e-6
15160,22.852653980255127,22.906191,203.42042691557384,0.017075375253946416,7.595257576581953e-6,5.9153271136139154e-6
15210,22.925578117370605,22.979,203.4204896868132,0.017075380523045903,7.707601335181134e-6,6.002822511180944e-6
15260,22.998545169830322,23.051966,203.42055382995832,0.017075385907304945,7.823754324644607e-6,6.09328460821621e-6
15310,23.073379039764404,23.126696,203.4206193754149,0.017075391409275834,7.943873339534598e-6,6.186835519225487e-6
15360,23.144846200942993,23.198162,203.42068635462988,0.017075397031598268,8.068123622564398e-6,6.283603938290893e-6
15410,23.217002153396606,23.270222,203.42075480008813,0.017075402776999073,8.196679404758383e-6,6.383725559757501e-6
15460,23.29019808769226,23.343412999999998,203.42082474531992,0.017075408648292816,8.329724486198731e-6,6.48734353052963e-6
15510,23.362752199172974,23.415878,203.42089622489567,0.017075414648381387,8.467452861154564e-6,6.5946089369329845e-6
15560,23.439002990722656,23.492127999999997,203.42096927442134,0.0170754207802536,8.610069391466888e-6,6.7056813291593036e-6
15610,23.516869068145752,23.569905,203.4210439305324,0.017075427046984677,8.757790532151882e-6,6.820729286379624e-6
15660,23.590970993041992,23.644007,203.42112023087412,0.017075433451734616,8.910845114100057e-6,6.939931026324871e-6
15710,23.664538145065308,23.717427999999998,203.4211982140865,0.017075439997746907,9.069475188823275e-6,7.0634750631904554e-6
15760,23.739794969558716,23.792685,203.42127791977666,0.017075446688346225,9.233936940838033e-6,7.191560918217265e-6
15810,23.814141988754272,23.86692,203.42135938848116,0.01707545352693526,9.404501674127118e-6,7.32439988796624e-6
15860,23.887964010238647,23.940739,203.4214426616269,0.01707546051699144,9.5814568789682e-6,7.462215875184229e-6
15910,23.96208906173706,24.014737999999998,203.42152778146945,0.01707546766206175,9.765107387301748e-6,7.605246288625889e-6
15960,24.034751176834106,24.08739,203.42161479103189,0.017075474965757606,9.955776624409974e-6,7.753743017884404e-6
16010,24.107964992523193,24.160522999999998,203.42170373401447,0.017075482431747266,1.0153807966372515e-5,7.907973490603083e-6
16060,24.18363118171692,24.236186,203.42179465470275,0.017075490063748113,1.0359566213488007e-5,8.068221820003346e-6
16110,24.260740041732788,24.313214,203.4218875978394,0.01707549786551591,1.057343919080257e-5,8.234790051405908e-6
16160,24.333190202713013,24.385664,203.42198260848588,0.017075505840833168,1.0795839488267048e-5,8.407999517497441e-6
16210,24.40563416481018,24.457994,203.42207973185162,0.017075513993494832,1.1027206354635774e-5,8.58819231333396e-6
16260,24.478177070617676,24.530537,203.42217901308857,0.01707552232729101,1.1268007760233983e-5,8.775732902862255e-6
16310,24.551210165023804,24.603457,203.42228049705864,0.017075530845987473,1.1518742646009025e-5,8.971009870522576e-6
16360,24.62441897392273,24.676662999999998,203.42238422805286,0.017075539553302068,1.177994337782629e-5,9.174437832699704e-6
16410,24.696879148483276,24.749005,203.42249024946346,0.01707554845287719,1.2052178427541748e-5,9.386459525791853e-6
16460,24.76904606819153,24.821171,203.4225986034026,0.017075557548247793,1.2336055304346489e-5,9.60754808919602e-6
16510,24.841899156570435,24.893919,203.42270933025176,0.01707556684280355,1.2632223763369897e-5,9.8382095642275e-6
16560,24.915101051330566,24.967115999999997,203.42282246814287,0.017075576339745303,1.2941379321004156e-5,1.0078985631919644e-5
16610,24.989809036254883,25.041733999999998,203.42293805234874,0.017075586042033904,1.3264267110285591e-5,1.0330456615666172e-5
16660,25.06353998184204,25.115461,203.42305611457195,0.017075595952330498,1.360168611387256e-5,1.0593244777942666e-5
16710,25.137142181396484,25.188965,203.42317668212132,0.017075606072927435,1.3954493816322977e-5,1.0868017943586373e-5
16760,25.21114206314087,25.262964,203.42329977695027,0.017075616405667505,1.4323611322803302e-5,1.1155493486341466e-5
16810,25.28469705581665,25.336440999999997,203.4234254145405,0.017075626951850262,1.4710028997267018e-5,1.145644271997674e-5
16860,25.35948610305786,25.411229,203.42355360259825,0.01707563771212258,1.5114812679515505e-5,1.1771695740247648e-5
16910,25.437438011169434,25.489102,203.42368433954485,0.01707564868635195,1.5539110548586593e-5,1.2102146770230269e-5
16960,25.51654815673828,25.568212,203.42381761275394,0.017075659873478487,1.5984160707965657e-5,1.2448760067824045e-5
17010,25.59484100341797,25.646416,203.42395339650136,0.01707567127134288,1.645129957858569e-5,1.2812576462375498e-5
17060,25.669485092163086,25.721055999999997,203.42409164957922,0.017075682876486083,1.694197119603234e-5,1.319472059551353e-5
17110,25.74255108833313,25.794024999999998,203.42423231251175,0.017075694683915617,1.7457737521884848e-5,1.359640895181248e-5
17160,25.81900715827942,25.870480999999998,203.4243753043117,0.017075706686833315,1.8000289893079353e-5,1.4018958775768112e-5
17210,25.895565032958984,25.946925,203.42452051869162,0.01707571887631727,1.8571461750152907e-5,1.4463797984789497e-5
17260,25.970494031906128,26.021853999999998,203.42466781964282,0.01707573124095073,1.917324280408144e-5,1.4932476202594532e-5
17310,26.046558141708374,26.097835999999997,203.4248170362607,0.017075743766387742,1.9807794823307294e-5,1.5426677054439027e-5
17360,26.121541023254395,26.172819,203.4249679566915,0.017075756434845026,2.0477469247003895e-5,1.5948231884653088e-5
17410,26.194236993789673,26.245424,203.42512032103056,0.01707576922450585,2.1184826859544297e-5,1.6499135079481203e-5
17460,26.26552104949951,26.316706999999997,203.4252738130074,0.017075782108822057,2.193265979305074e-5,1.7081561203074878e-5
17510,26.338272094726562,26.389339,203.4254280501951,0.01707579505569223,2.2724016162246784e-5,1.769788418357122e-5
17560,26.409866094589233,26.460929999999998,203.4255825725049,0.017075808026495925,2.3562227677885025e-5,1.8350698818941315e-5
17610,26.48257803916931,26.533555999999997,203.42573682862835,0.01707582097495559,2.4450940633376194e-5,1.9042844909950206e-5
17660,26.557514190673828,26.60849,203.42589016003376,0.017075833845793222,2.5394150713804522e-5,1.977743437006204e-5
17710,26.63376808166504,26.684628999999997,203.4260417820574,0.017075846573143122,2.63962421385752e-5,2.0557881710458046e-5
17760,26.705337047576904,26.756197999999998,203.42619076150703,0.017075859078671922,2.7462031719695076e-5,2.1387938353440624e-5
17810,26.778220176696777,26.828968,203.42633599011833,0.017075871269350475,2.859681849583037e-5,2.227173128835574e-5
17860,26.85050916671753,26.901256,203.42647615299705,0.017075883034804847,2.9806439691849433e-5,2.3213806653920065e-5
17910,26.922890186309814,26.973502999999997,203.42660969107845,0.017075894244165113,3.109733385109826e-5,2.421917890680511e-5
17960,26.997868061065674,27.048479,203.42673475635047,0.017075904742306736,3.2476612095940094e-5,2.5293386320663803e-5
18010,27.0713369846344,27.121858,203.4268491583598,0.017075914345360217,3.39521385896915e-5,2.6442553651374823e-5
18060,27.143800973892212,27.194321,203.42695030017836,0.017075922835336037,3.553262139730424e-5,2.7673462901022632e-5
18110,27.216181993484497,27.266631,203.4270351016116,0.017075929953678657,3.722771507173908e-5,2.8993633214063186e-5
18160,27.289615154266357,27.340059999999998,203.4270999069021,0.017075935393519044,3.904813642162403e-5,3.041141103931794e-5
18210,27.365156173706055,27.415471999999998,203.4271403736149,0.017075938790347557,4.1005795034418594e-5,3.193607178382884e-5
18260,27.4411780834198,27.491491,203.42715133859545,0.017075939710762288,4.311394022754427e-5,3.357793426111735e-5
18310,27.518962144851685,27.56919,203.42712665596395,0.01707593763887009,4.538732615518149e-5,3.534848927941241e-5
18360,27.590946197509766,27.641171,203.42705900097675,0.017075931959822457,4.7842396785469167e-5,3.726054370531556e-5
18410,27.6630961894989,27.713224999999998,203.4269396321567,0.017075921939848422,5.049749233902974e-5,3.932838124194332e-5
18460,27.73624300956726,27.786372999999998,203.42675810238282,0.01707590670200306,5.337307848794227e-5,4.1567940933327724e-5
18510,27.809131145477295,27.859147,203.42650190750766,0.01707588519667197,5.649199907379988e-5,4.399701398591467e-5
18560,27.880918979644775,27.930933999999997,203.42615605854772,0.017075856165660375,5.98797522013703e-5,4.66354587954146e-5
18610,27.953870058059692,28.003764999999998,203.4257960027327,0.01707582594210689,6.341496670515147e-5,4.938874925275665e-5
18660,28.027587175369263,28.077481,203.42528777422274,0.017075783280744633,6.739322002626049e-5,5.248708653729295e-5
18710,28.10471200942993,28.154519999999998,203.42462767457002,0.017075727871121094,7.17322519794602e-5,5.5866404894939764e-5
18760,28.177026987075806,28.226834,203.42378861806802,0.017075657439626832,7.646973106804564e-5,5.955604125293405e-5
18810,28.249693155288696,28.299391,203.4227337750093,0.017075568894728298,8.164834313840592e-5,6.35892401381358e-5
18860,28.32240605354309,28.372103,203.42141863763226,0.017075458500386078,8.731516379809211e-5,6.80026649046089e-5
18910,28.394073009490967,28.443659,203.41978939648752,0.017075321739764997,9.352183392211359e-5,7.283653442117164e-5
18960,28.46897602081299,28.518549999999998,203.41778098668462,0.017075153151233508,0.00010032460599373737,7.813465916246854e-5
19010,28.547271013259888,28.596747999999998,203.4153147603042,0.017074946132982955,0.00010778419193017409,8.394432269279938e-5
19060,28.624353170394897,28.673828999999998,203.41229574234436,0.01707469271268813,0.00011596532251126843,9.031593854103264e-5
19110,28.701444149017334,28.750829,203.40780799472762,0.01707431600531531,1.2374307972602509e-5,9.63733997491173e-6
19160,28.773826122283936,28.823207999999997,203.4069131898136,0.017074240894226825,4.658767218537991e-6,3.628334097424419e-6
19210,28.84559202194214,28.894875,203.4069303560837,0.01707424233518587,4.352124038531673e-6,3.389514715908136e-6
19260,28.920809030532837,28.970091999999998,203.40695285299952,0.017074244223606247,4.068424553378553e-6,3.168564308404013e-6
19310,28.997891187667847,29.047072,203.4069778702441,0.0170742463235863,3.8056824364307117e-6,2.963935886971423e-6
19360,29.070362091064453,29.119539,203.40700477276042,0.017074248581818517,3.5622692659335078e-6,2.7743612066218973e-6
19410,29.142647981643677,29.191702,203.40703312190638,0.017074250961482705,3.336640986065206e-6,2.598637728116292e-6
19460,29.217459201812744,29.266513,203.40706256826405,0.017074253433248275,3.1273596582240795e-6,2.4356455582695847e-6
19510,29.291778087615967,29.340756,203.40709281924745,0.017074255972555172,2.9330981932843647e-6,2.284351135519358e-6
19560,29.36688208580017,29.415855999999998,203.4071236254419,0.01707425855846721,2.752637965967846e-6,2.143805371954256e-6
19610,29.441060066223145,29.489922999999997,203.4071547730831,0.017074261173040728,2.584863290748555e-6,2.0131393510463695e-6
19660,29.516723155975342,29.565583,203.40718607888041,0.01707426380089008,2.4287545572317124e-6,1.891558981357357e-6
19710,29.593605995178223,29.642391999999997,203.40721738592723,0.017074266428844315,2.2833809203610476e-6,1.7783393035366745e-6
19760,29.66664719581604,29.715432999999997,203.40724856027077,0.017074269045659264,2.147893014902434e-6,1.6728188162266484e-6
19810,29.739696979522705,29.788393,203.40727948794438,0.017074271641768418,2.0215159451479718e-6,1.5743940163143236e-6
19860,29.81224799156189,29.860943,203.40731007239785,0.01707427420906723,1.903542678649675e-6,1.4825142538490427e-6
19910,29.885064125061035,29.933633,203.40734023225883,0.017074276740725192,1.7933279043379037e-6,1.3966769486314552e-6
19960,29.959431171417236,30.008,203.407369899392,0.017074279231022945,1.6902823726377586e-6,1.3164231821914574e-6


==> minsurf/minsurf_fbfb_gs_lowres_eps.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy
0,0.0,0.0,12024.076522210275,1.0,1.2716909919262904,1.0
1,0.0009520053863525391,0.000953,1981.9954045274917,0.16483556145592126,0.49230352809215283,0.38712512018854317
2,0.0016970634460449219,0.001697,476.3105835925526,0.03961306988630149,0.1860984290903512,0.1463393468003254
3,0.002507925033569336,0.002508,256.67992393717077,0.02134716320734024,0.07273280969807432,0.05719377597218212
4,0.003309965133666992,0.00331,221.70654104252958,0.01843855040617916,0.04062164506507011,0.031943015499023536
5,0.004218101501464844,0.016337,211.04621669644413,0.01755196886069463,0.024282470117801967,0.01909463090638093
6,0.004915952682495117,0.017034,207.43126189630158,0.01725132583056544,0.01578027780605152,0.012408893281652005
7,0.005860090255737305,0.017977999999999997,206.05887971855435,0.017137189649278486,0.011066733598466253,0.008702376338848598
8,0.0068280696868896484,0.018945999999999998,205.50345482927716,0.017090996921857695,0.008697200965647378,0.0068390835673635755
9,0.007731914520263672,0.019851,205.2374612372052,0.017068875173748336,0.0074269615040422465,0.005840224984838712
10,0.008651018142700195,0.020769,205.0920284162468,0.01705678003939937,0.006743766287634619,0.0053029913166401516
60,0.056487083435058594,0.213923,201.57278765681923,0.01676409720817096,0.004831990120375836,0.00379965742546984
110,0.09330511093139648,0.303446,198.38866813512496,0.016499285227324634,0.0033296502526066495,0.0026182856320803773
160,0.13285613059997559,0.34296,196.8911860455061,0.016374744927963366,0.0022650844474972876,0.0017811594655288525
210,0.17225408554077148,0.38220299999999996,195.93878426323138,0.016295537033659345,0.002118943851703708,0.0016662411428220022
260,0.21300911903381348,0.42289499999999997,195.07869543097107,0.016224006481548203,0.0019501637784562502,0.0015335201639686423
310,0.25251293182373047,0.462273,194.32702900325083,0.016161493038097323,0.001931525344577072,0.001518863746649097
360,0.2915809154510498,0.5013179999999999,193.60067197910672,0.01610108448840102,0.0016949665489450684,0.0013328446609326236
410,0.33007097244262695,0.539666,192.98531665000428,0.016049907557851236,0.0014946060540350925,0.001175290273756789
460,0.3679220676422119,0.577496,192.4524793660234,0.01600559336182989,0.0014203555387150423,0.001116903043060455
510,0.4054279327392578,0.6149249999999999,191.97446358775483,0.01596583847692163,0.0013255404332296525,0.0010423447532814506
560,0.44277501106262207,0.65225,191.55058420362528,0.015930585924815315,0.001116212970315016,0.0008777391499991955
610,0.47975897789001465,0.689125,191.2570484352505,0.015906173591125276,0.0010375370417671182,0.0008158719754674929
660,0.5164809226989746,0.725826,191.0052732149564,0.015885234334806583,0.0010948148018145724,0.000860912602798424
710,0.5535299777984619,0.762747,190.74804351812776,0.01586384144892853,0.0010686999445465634,0.0008403770659157954
760,0.5906410217285156,0.7998099999999999,190.5413158390402,0.015846648637596557,0.0010280700823489173,0.0008084275888371678
810,0.627716064453125,0.836735,190.37347807028863,0.015832690162827907,0.0006462045228115157,0.0005081458679145625
860,0.6646420955657959,0.873637,190.23926388121208,0.01582152804249138,0.00048491191623389196,0.00038131269255856955
910,0.7012169361114502,0.910126,190.11302561876553,0.01581102925181807,0.00048398640504184875,0.00038058491261995313
960,0.7385380268096924,0.9473539999999999,189.98546933760002,0.01580042084618044,0.00048605749363227007,0.00038221352256023755
1010,0.7756381034851074,0.984302,189.8607847796419,0.015790051271624937,0.0004889685385048248,0.000384502635946301
1060,0.8125,1.021136,189.76508551239954,0.015782092301381726,0.00042582123249377705,0.0003348464644298262
1110,0.8491709232330322,1.0577109999999998,189.67264463767907,0.01577440432014261,0.0004306322345672223,0.00033862961780905854
1160,0.886397123336792,1.094844,189.58290254365542,0.01576694078696749,0.00042353096081602774,0.00033304549887114114
1210,0.9230649471282959,1.13141,189.49451862944446,0.015759590208813096,0.00040920282514149956,0.000321778504164491
1260,0.9604940414428711,1.168801,189.40846035174667,0.015752433045638125,0.00041181620419776256,0.0003238335466809945
1310,0.9972851276397705,1.205468,189.3247333663371,0.01574546976781343,0.000414624859618687,0.0003260421456557108
1360,1.0351901054382324,1.243212,189.24511226109595,0.0157388479615488,0.000414123905036454,0.0003256482177397207
1410,1.0719830989837646,1.2798859999999999,189.17972764214747,0.01573341015359509,0.0002945238081208541,0.00023160013713294057
1460,1.1088509559631348,1.316729,189.14574595082416,0.015730584016281298,0.0002533534256032354,0.00019922561944035554
1510,1.1455790996551514,1.3533439999999999,189.12429193742324,0.015728799761718273,0.00025946327997545843,0.00020403013123686373
1560,1.1821000576019287,1.389846,189.10276216744222,0.015727009206747897,0.0002661582197532531,0.0002092947276052421
1610,1.2185590267181396,1.4262089999999998,189.0800672276735,0.015725121748719265,0.0002734414463415877,0.00021502192598485975
1660,1.2553799152374268,1.4629189999999999,189.05617697816768,0.01572313488099918,0.0002812307668649739,0.00022114709363394984
1710,1.292212963104248,1.4995939999999999,189.03221286388754,0.015721141870206554,0.00028766607955495107,0.00022620753106004915
1760,1.3291659355163574,1.5364959999999999,189.0099726615266,0.01571929223108293,0.000294771270080664,0.0002317947299714375
1810,1.365907907485962,1.573133,188.9878051649745,0.015717448638644778,0.0002954252149595972,0.000232308962503621
1860,1.4031939506530762,1.610299,188.96361378127492,0.015715436726656783,0.0003031064031812096,0.0002383490998250133
1910,1.4403510093688965,1.647335,188.93657896606268,0.015713188336507044,0.00029634299557807327,0.00023303066347052481
1960,1.477189064025879,1.6841499999999998,188.90492324114754,0.01571055564160888,0.00029319844219657693,0.00023055792960556824
2010,1.5138239860534668,1.720689,188.8716778329194,0.015707790738361076,0.00029775403487609513,0.0002341402406453104
2060,1.5512669086456299,1.7580479999999998,188.83909859363908,0.015705081238033117,0.0003014350943070587,0.0002370348584843404
2110,1.5880460739135742,1.794697,188.81073509392044,0.015702722345883168,0.0003060503221856153,0.00024066406393429462
2160,1.6263129711151123,1.8329019999999998,188.78271013932263,0.01570039160933587,0.00031055040452939505,0.00024420272416885623
2210,1.6630210876464844,1.869472,188.75721783593323,0.015698271504449454,0.00021272213436430754,0.0001672750186286114
2260,1.6997010707855225,1.9061249999999998,188.73670882083246,0.015696565842059258,0.0002147699970579306,0.0001688853647792286
2310,1.736198902130127,1.942505,188.715200441712,0.015694777066091247,0.00021801508910102536,0.0001714371576783662
2360,1.7729709148406982,1.9792589999999999,188.6946744211974,0.01569306998942081,0.00021497810604109553,0.00016904901222541336
2410,1.8094561100006104,2.015622,188.67263166873468,0.015691236771508233,0.0002197115921293094,0.0001727712105568208
2460,1.8463280200958252,2.052453,188.6511339844127,0.015689448884988858,0.00022428629240938623,0.00017636854694523643
2510,1.8832690715789795,2.089317,188.63030238684772,0.015687716394553814,0.0002274084489991349,0.0001788236689910562
2560,1.9206080436706543,2.126559,188.61048583862555,0.01568606832218954,0.00023136034419216322,0.0001819312597643794
2610,1.9572389125823975,2.1630849999999997,188.5905177718765,0.015684407648564238,0.0002341723230843673,0.0001841424721658643
2660,1.9937760829925537,2.199596,188.57094917949098,0.015682780197811625,0.00023600219435856415,0.00018558139977155967
2710,2.031346082687378,2.237097,188.55180412266853,0.01568118797101674,0.00023683370269158682,0.00018623526013410193
2760,2.0686259269714355,2.274296,188.5347028104554,0.015679765715246697,0.0002225233319874053,0.0001749822349927467
2810,2.105354070663452,2.310917,188.5227349952506,0.015678770394301867,0.00022229802234158803,0.00017480506172719106
2860,2.1423120498657227,2.347852,188.51115876938945,0.015677807640460457,0.00022185437587287428,0.00017445619830712254
2910,2.178895950317383,2.384303,188.49892452506842,0.015676790161546512,0.0001560845629997937,0.00012273780658252916
2960,2.2157089710235596,2.421097,188.49323506453413,0.01567631698919737,8.584884496838015e-5,6.750763000871843e-5
3010,2.252229928970337,2.4575039999999997,188.49479620943924,0.01567644682410837,5.907234120529858e-6,4.645180439299874e-6
3060,2.2891879081726074,2.4944409999999997,188.49558502018104,0.015676512426713304,5.495721775864431e-6,4.321585833945243e-6
3110,2.3260040283203125,2.531095,188.49615300537474,0.015676559664036905,5.225437269606414e-6,4.109046382164898e-6
3160,2.3629629611968994,2.5680039999999997,188.49664459463796,0.015676600547780643,4.985535471546717e-6,3.920398511272688e-6
3210,2.399553060531616,2.604494,188.49710164373283,0.015676638558940505,4.763465049937263e-6,3.7457724244172066e-6
3260,2.43674898147583,2.641602,188.49753643579143,0.015676674719061225,4.555265248225244e-6,3.582053562654532e-6
3310,2.4733290672302246,2.678072,188.497952828703,0.015676709348989838,4.358495223464076e-6,3.4273225580233583e-6
3360,2.5103659629821777,2.715064,188.49835230241393,0.015676742571808254,4.17151279227099e-6,3.280288072145736e-6
3410,2.546989917755127,2.7515709999999998,188.49873566835956,0.015676774455000687,3.9931996369941246e-6,3.1400707108457506e-6
3460,2.5842859745025635,2.788766,188.49910354674864,0.015676805050147718,3.8227733123286825e-6,3.006055194696431e-6
3510,2.621457099914551,2.825795,188.4994564978903,0.01567683440384827,3.659662348698265e-6,2.8777921459951536e-6
3560,2.65836501121521,2.8626799999999997,188.49979505761314,0.015676862560665323,3.5034271096386897e-6,2.7549358546071663e-6
3610,2.6949920654296875,2.8991819999999997,188.50011974648848,0.01567688956389295,3.3537107940406963e-6,2.6372057483561096e-6
3660,2.731687068939209,2.9358489999999997,188.50043107201623,0.01567691545573813,3.2102094233675185e-6,2.524362792335945e-6
3710,2.7681350708007812,2.972215,188.50072952898242,0.01567694027735047,3.0726535530130216e-6,2.4161951075541772e-6
3760,2.805454969406128,3.009448,188.5010155993585,0.015676964068813838,2.9407971573768005e-6,2.312509230660065e-6
3810,2.8421709537506104,3.046039,188.50128975212365,0.01567698686913157,2.814410882367768e-6,2.213124808020105e-6
3860,2.879127025604248,3.0829459999999997,188.5015524431032,0.015677008716213053,2.6932779467084875e-6,2.117871372690037e-6
3910,2.9158990383148193,3.119607,188.50180411484925,0.015677029646863783,2.577191644122703e-6,2.0265863802486397e-6
3960,2.9532630443573,3.1568669999999996,188.5020451965762,0.015677049696780007,2.4659538086583677e-6,1.9391140019975063e-6
4010,2.9898431301116943,3.193311,188.50227610415382,0.01567706890054815,2.3593738570639253e-6,1.8553043719292768e-6
4060,3.0267341136932373,3.230181,188.50249724014296,0.015677087291647764,2.257268173939652e-6,1.775013103238595e-6
4110,3.0634450912475586,3.2667859999999997,188.502708993884,0.015677104902458928,2.159459699275984e-6,1.6981009639809968e-6
4160,3.1008150577545166,3.3040529999999997,188.5029117416331,0.015677121764273532,2.0657776338809577e-6,1.6244336454344358e-6
4210,3.1375949382781982,3.340703,188.5031058467281,0.015677137907309104,1.9760572126614957e-6,1.5538815838179906e-6
4260,3.1758041381835938,3.3788489999999998,188.50329165979684,0.01567715336072612,1.890139516107027e-6,1.4863198120511518e-6
4310,3.2124290466308594,3.415332,188.50346951898342,0.015677168152646834,1.8078713028410548e-6,1.4216278280799855e-6
4360,3.2496330738067627,3.452495,188.50363975020568,0.01567718231017668,1.7291048534652015e-6,1.3596894720831865e-6
4410,3.2861640453338623,3.488905,188.50380266743204,0.01567719585942731,1.6536978201568983e-6,1.3003928082025368e-6
4460,3.323183059692383,3.525893,188.5039585729649,0.01567720882554014,1.5815130792621033e-6,1.2436300086285197e-6
4510,3.3597309589385986,3.5623519999999997,188.50410775774708,0.01567722123271186,1.5124185853090094e-6,1.1892972388033334e-6
4560,3.3966329097747803,3.599226,188.50425050166848,0.015677233104219923,1.4462872260366584e-6,1.1372945434219824e-6
4610,3.4335291385650635,3.6360159999999997,188.50438707388187,0.01567724446244882,1.3829966782228213e-6,1.0875257330618745e-6
4660,3.471008062362671,3.673389,188.5045177331224,0.015677255328916635,1.3224292643102204e-6,1.0398982714401981e-6
4710,3.5078930854797363,3.710165,188.50464272802552,0.0156772657243015,1.264471810338114e-6,9.943231636977775e-7
4760,3.5450260639190674,3.747273,188.50476229744885,0.015677275668468365,1.2090155050828504e-6,9.50714845633606e-7
4810,3.582015037536621,3.784122,188.50487667079102,0.0156772851804955,1.155955761035966e-6,9.089910743843402e-7
4860,3.6194450855255127,3.821469,188.50498606830462,0.01567729427870054,1.1051920770616157e-6,8.690728204243462e-7
4910,3.6566240787506104,3.858501,188.50509070140836,0.015677302980666427,1.0566279034091157e-6,8.308841614176975e-7
4960,3.6937849521636963,3.895637,188.50519077299333,0.015677311303266904,1.010170508829831e-6,7.943521777249345e-7
5010,3.730736017227173,3.932458,188.50528647772526,0.015677319262691624,9.657308504285286e-7,7.594068500600846e-7
5060,3.768264055252075,3.969878,188.50537800233639,0.015677326874470456,9.232234458565163e-7,7.259809589891535e-7
5110,3.8051559925079346,4.006663,188.50546552591723,0.01567733415349772,8.825662485409236e-7,6.940099868161044e-7
5160,3.8423709869384766,4.043856,188.50554922019373,0.01567734111405526,8.436805255520405e-7,6.634320215432821e-7
5210,3.879136085510254,4.080519,188.50562924980525,0.01567734776983555,8.064907385390906e-7,6.341876632447172e-7
5260,3.9161579608917236,4.117499,188.50570577256795,0.0156773541339636,7.70924427597587e-7,6.062199327446924e-7
5310,3.9529519081115723,4.1541559999999995,188.50577893973593,0.015677360219018686,7.369120981930093e-7,5.794741826996618e-7
5360,3.9918160438537598,4.1929799999999995,188.50584889625355,0.015677366037055315,7.043871111649618e-7,5.53898011102519e-7
5410,4.029004096984863,4.230065,188.50591578099687,0.01567737159962332,6.73285575722502e-7,5.294411771389877e-7
5460,4.06608510017395,4.2671269999999994,188.50597972701345,0.01567737691778779,6.435462457169288e-7,5.060555196212556e-7
5510,4.102813959121704,4.303736,188.50604086174792,0.015677382002147855,6.151104187827359e-7,4.836948776770047e-7
5560,4.139892101287842,4.340795,188.50609930726534,0.01567738686285523,5.879218387527955e-7,4.623150140131468e-7
5610,4.176938056945801,4.3777029999999995,188.50615518046436,0.01567739150963196,5.619266009267192e-7,4.4187354042316713e-7
5660,4.214070081710815,4.414784,188.5062085932853,0.015677395951787736,5.370730605300085e-7,4.223298458035616e-7
5710,4.250957012176514,4.451556,188.50625965290777,0.015677400198236296,5.133117439968473e-7,4.0364502639065625e-7
5760,4.290017127990723,4.490508999999999,188.50630846194616,0.015677404257511726,4.905952633845708e-7,3.8578181846003565e-7
5810,4.327141046524048,4.527514,188.50635511862842,0.015677408137783296,4.688782334141201e-7,3.6870453309092654e-7
5860,4.3643739223480225,4.5646819999999995,188.50639971698496,0.01567741184687118,4.4811719161329415e-7,3.5237899337048055e-7
5910,4.401137113571167,4.601323,188.50644234701295,0.015677415392260124,4.282705210282274e-7,3.367724736175931e-7
5960,4.438730955123901,4.638814,188.5064830948449,0.01567741878111347,4.0929837583431943e-7,3.218536408867187e-7
6010,4.4756739139556885,4.675629,188.50652204291143,0.01567742202028668,3.9116260946762117e-7,3.0759249845366023e-7
6060,4.5132811069488525,4.713191999999999,188.50655927008842,0.01567742511633958,3.7382670540913525e-7,2.9396033138748767e-7
6110,4.55005407333374,4.749866,188.50659485185022,0.015677428075549105,3.572557105023616e-7,2.8092965411448696e-7
6160,4.587641000747681,4.787286,188.50662886041067,0.01567743090392103,3.414161707616451e-7,2.68474159940762e-7
6210,4.624462127685547,4.823999,188.50666136485728,0.015677433607201117,3.2627606954268524e-7,2.5656867243233316e-7
6260,4.661742925643921,4.861253,188.506692431287,0.015677436190886414,3.118047679757461e-7,2.451890985745214e-7
6310,4.69877290725708,4.898187,188.50672212292633,0.015677438660235247,2.979729478747356e-7,2.3431238387824222e-7
6360,4.736441135406494,4.935746,188.5067505002577,0.015677441020277728,2.847525565324469e-7,2.2391646896949293e-7
6410,4.77333402633667,4.972511,188.50677762113475,0.015677443275825334,2.721167539830035e-7,2.1398024811893604e-7
6460,4.8105340003967285,5.009668,188.50680354089056,0.01567744543147993,2.6003986203132224e-7,2.0448352916098555e-7
6510,4.847445964813232,5.046487,188.5068283124478,0.015677447491642904,2.484973154375755e-7,1.954069951074867e-7
6560,4.885054111480713,5.083997999999999,188.5068519864231,0.01567744946052386,2.3746561499696592e-7,1.8673216725178304e-7
6610,4.921960115432739,5.12078,188.50687461122115,0.01567745134214845,2.2692228246409225e-7,1.7844136972328659e-7
6660,4.959583044052124,5.158371,188.5068962331318,0.015677453140366438,2.1684581729325062e-7,1.7051769547001667e-7
6710,4.9965009689331055,5.195176,188.50691689642164,0.01567745485885931,2.0721565510485928e-7,1.6294497359848396e-7
6760,5.035439968109131,5.2340089999999995,188.50693664341904,0.01567745650114738,1.9801212783237332e-7,1.5570773803503554e-7
6810,5.072257995605469,5.2707,188.50695551459862,0.01567745807059677,1.8921642549013487e-7,1.4879119746182978e-7
6860,5.109403133392334,5.3078199999999995,188.50697354866057,0.015677459570426044,1.8081055950036397e-7,1.4218120647884882e-7
6910,5.146711111068726,5.345001,188.50699078260837,0.01567746100371265,1.7277732751136097e-7,1.3586423793853174e-7
6960,5.183788061141968,5.382063,188.5070072518206,0.01567746237339889,1.6510027964584126e-7,1.2982735640499905e-7
7010,5.220621109008789,5.4188,188.50702299012178,0.015677463682297846,1.5776368619079545e-7,1.2405819274682706e-7
7060,5.25783109664917,5.455989,188.50703802984964,0.015677464933098923,1.5075250659840467e-7,1.1854491976077673e-7
7110,5.295614004135132,5.49364,188.50705240192136,0.015677466128373396,1.440523597505239e-7,1.1327622878913452e-7
7160,5.333303928375244,5.531298,188.50706613589276,0.015677467270579316,1.3764949549342397e-7,1.082413073359274e-7
7210,5.369956970214844,5.567818,188.50707926001675,0.01567746836206638,1.3153076734967308e-7,1.0342981760878657e-7
7260,5.40700101852417,5.604839999999999,188.50709180130562,0.015677469405081107,1.256836063903827e-7,9.88318759732691e-8
7310,5.443674087524414,5.641414,188.50710378557864,0.01567747040177079,1.200959962068384e-7,9.443803327168602e-8
7360,5.48086404800415,5.6785559999999995,188.50711523751806,0.015677471354188167,1.1475644889698311e-7,9.023925593996391e-8
7410,5.517776012420654,5.715374,188.507126180716,0.01567747226429531,1.0965398212973714e-7,8.62269079720688e-8
7460,5.5551841259002686,5.752669,188.50713663772478,0.01567747313396782,1.0477809711250811e-7,8.239273359465712e-8
7510,5.5920679569244385,5.789441,188.5071466301009,0.015677473964998467,1.0011875757572114e-7,7.872884074146545e-8
7560,5.628864049911499,5.826211,188.5071561784499,0.01567747475910095,9.566636955975786e-8,7.522768515867798e-8
7610,5.665621042251587,5.8628789999999995,188.50716530246464,0.01567747551791305,9.1411762193853e-8,7.188205529032434e-8
7660,5.703027963638306,5.900193,188.50717402097027,0.015677476243000386,8.734616909935987e-8,6.86850576546528e-8
7710,5.739890098571777,5.936923999999999,188.5071823519583,0.01567747693585925,8.346121082828697e-8,6.56301030345936e-8
7760,5.776839017868042,5.973858,188.5071903126252,0.015677477597919817,7.974887782429587e-8,6.271089307906198e-8
7810,5.813714027404785,6.01066,188.50719791940585,0.01567747823054891,7.620151432217148e-8,5.992140764223346e-8
7860,5.8513429164886475,6.048197999999999,188.5072051880098,0.015677478835053046,7.28118027940471e-8,5.725589255276207e-8
7910,5.88825798034668,6.084998,188.50721213344963,0.01567747941268076,6.957274911170489e-8,5.4708847946087724e-8
7960,5.925593137741089,6.122311,188.5072187700741,0.015677479964625388,6.647766839260444e-8,5.227501713439644e-8
8010,5.9632649421691895,6.159854999999999,188.50722511159546,0.015677480492027336,6.352017135019796e-8,4.9949375873128547e-8
8060,6.000284910202026,6.196858,188.5072311711207,0.01567748099597666,6.069415142818824e-8,4.772712224394382e-8
8110,6.037172079086304,6.23361,188.5072369611741,0.01567748147751496,5.799377221707486e-8,4.560366675966538e-8
8160,6.075833082199097,6.272226,188.50724249372612,0.015677481937637783,5.541345570109147e-8,4.3574623122205255e-8
8210,6.112728118896484,6.308999,188.50724778021666,0.01567748237729654,5.2947870799427535e-8,4.1635799211902016e-8
8260,6.14977502822876,6.346022,188.50725283157715,0.01567748279740036,5.059192256729503e-8,3.978318859573036e-8
8310,6.1867029666900635,6.382835,188.5072576582554,0.015677483198818155,4.834074172757774e-8,3.801296229546592e-8
8360,6.223840951919556,6.419950999999999,188.5072622702374,0.015677483582380417,4.6189674703659155e-8,3.63214609499541e-8
8410,6.260808944702148,6.456792999999999,188.50726667706326,0.015677483948880567,4.4134274243271996e-8,3.470518744213146e-8
8460,6.297951936721802,6.493875,188.50727088785095,0.015677484299076914,4.2170290134115133e-8,3.316079959820884e-8
8510,6.3348119258880615,6.530618,188.507274911315,0.015677484633694217,4.029366065649624e-8,3.1685103466417996e-8
8560,6.372400999069214,6.5681009999999995,188.5072787557806,0.01567748495342485,3.850050416108443e-8,3.027504669413903e-8
8610,6.409276962280273,6.6048789999999995,188.50728242920678,0.01567748525893074,3.678711117166231e-8,2.892771231786358e-8
8660,6.446317911148071,6.641894,188.50728593919683,0.015677485550844222,3.514993677534417e-8,2.764031277920818e-8
8710,6.4831929206848145,6.678684,188.50728929301863,0.015677485829769744,3.358559331633823e-8,2.6410184179620985e-8
8760,6.520693063735962,6.7160779999999995,188.50729249761392,0.01567748609628462,3.209084342696741e-8,2.5234780800293232e-8
8810,6.557603120803833,6.75286,188.50729555962053,0.015677486350940902,3.066259349141144e-8,2.41116699623431e-8
8860,6.594852924346924,6.790068,188.5072984853773,0.015677486594265766,2.929788713419903e-8,2.303852690646187e-8
8910,6.6323981285095215,6.827477,188.5073012809431,0.015677486826763103,2.7993899251373197e-8,2.201313009929363e-8
8960,6.669825077056885,6.8648039999999995,188.50730395211045,0.015677487048914664,2.6747930185452927e-8,2.1033356652889844e-8
9010,6.706728935241699,6.901577,188.50730650441054,0.015677487261180453,2.5557400132885977e-8,2.0097177926984428e-8
9060,6.7438130378723145,6.938641,188.50730894312986,0.01567748746400013,2.441984385129977e-8,1.9202655367016384e-8
9110,6.7807629108428955,6.975442999999999,188.5073112733222,0.015677487657794,2.3332905596573918e-8,1.834793652287374e-8
9160,6.81824803352356,7.01284,188.50731349981308,0.015677487842963387,2.2294334268462654e-8,1.753125123163165e-8
9210,6.854970932006836,7.049442999999999,188.50731562721703,0.015677488019892064,2.130197878251757e-8,1.6750907978242777e-8
9260,6.8926191329956055,7.087056,188.50731765994112,0.015677488188946553,2.0353783599212496e-8,1.600529037984429e-8
9310,6.929484128952026,7.1237829999999995,188.50731960219804,0.015677488350477206,1.9447784508261177e-8,1.529285387073687e-8
9360,6.966560125350952,7.160811,188.5073214580118,0.015677488504818683,1.8582104599360322e-8,1.4612122533960181e-8
9410,7.003380060195923,7.197515,188.50732323122867,0.01567748865229087,1.7754950376966464e-8,1.3961686046129966e-8
9460,7.040441036224365,7.2345559999999995,188.50732492552444,0.01567748879319947,1.69646080485786e-8,1.3340196758712198e-8
9510,7.0772669315338135,7.271271,188.5073265444085,0.015677488927836342,1.620943998171367e-8,1.274636691194963e-8
9560,7.114331960678101,7.308312,188.5073280912376,0.01567748905648066,1.548788133774709e-8,1.2178965987866961e-8
9610,7.151075124740601,7.344956,188.5073295692177,0.015677489179399047,1.4798436866585788e-8,1.1636818189747414e-8
9660,7.188898086547852,7.38266,188.50733098141177,0.01567748929684624,1.4139677792070813e-8,1.1118799992954872e-8
9710,7.2258219718933105,7.419489,188.50733233074894,0.01567748940906585,1.3510238821105076e-8,1.0623837793047885e-8
9760,7.2630579471588135,7.456669,188.50733362002495,0.015677489516290388,1.2908815420624737e-8,1.0150905764513708e-8
9810,7.2999961376190186,7.493484,188.5073348519116,0.01567748961874205,1.2334161004391182e-8,9.699023648589384e-9
9860,7.337234973907471,7.530596,188.50733602896577,0.01567748971663349,1.178508448176416e-8,9.267254825728328e-9
9910,7.374125957489014,7.56739,188.50733715362458,0.015677489810167394,1.1260447693885572e-8,8.854704299531792e-9
9960,7.41128396987915,7.604518,188.5073382282204,0.015677489899537735,1.0759163086205587e-8,8.460516866529167e-9
10010,7.4481189250946045,7.641235999999999,188.50733925498258,0.01567748998492992,1.02801915255177e-8,8.083875399593581e-9
10060,7.485898971557617,7.678929999999999,188.50734023603962,0.01567749006652097,9.822540040434615e-9,7.723999071154817e-9
10110,7.5227580070495605,7.715679,188.5073411734244,0.015677490144479955,9.385259846653094e-9,7.3801418003573315e-9
10160,7.559952020645142,7.752851,188.50734206908209,0.015677490218968644,8.967444381364075e-9,7.051590707409717e-9
10210,7.596832990646362,7.789619,188.50734292486877,0.015677490290141403,8.568227384812912e-9,6.7376646050108545e-9
10260,7.634429931640625,7.827116999999999,188.50734374255967,0.015677490358145866,8.186781148754749e-9,6.437712621014831e-9
10310,7.671267032623291,7.863848999999999,188.50734452385015,0.01567749042312304,7.822314785359758e-9,6.151112837176686e-9
10360,7.708323955535889,7.900868999999999,188.5073452703606,0.015677490485207675,7.474072567809902e-9,5.87727098427313e-9
10410,7.745023012161255,7.937447,188.50734598363837,0.015677490544528473,7.141332419328666e-9,5.615619253944193e-9
10460,7.7824671268463135,7.974869999999999,188.50734666516317,0.015677490601208485,6.823404384409718e-9,5.365615096536923e-9
10510,7.8193039894104,8.011621,188.50734731634935,0.01567749065536534,6.519629192271991e-9,5.1267400914717506e-9
10560,7.8558571338653564,8.048146,188.50734793854545,0.01567749070711119,6.229376922087851e-9,4.8984988976385835e-9
10610,7.893064975738525,8.085238,188.5073485330431,0.015677490756553464,5.952045665117104e-9,4.680418201359797e-9
10660,7.930393934249878,8.122525,188.5073491010749,0.015677490803794665,5.6870603149363285e-9,4.472045765081555e-9
10710,7.966882944107056,8.158923,188.50734964381826,0.01567749084893271,5.433871345667572e-9,4.272949466628391e-9
10760,8.003952980041504,8.195905,188.5073501624,0.015677490892061326,5.191953676511581e-9,4.0827164063237435e-9
10810,8.040602922439575,8.232445,188.50735065789544,0.015677490933269932,4.960805615574066e-9,3.900952076462931e-9
10860,8.077572107315063,8.269394,188.50735113133214,0.015677490972643992,4.739947770720187e-9,3.727279504858616e-9
10910,8.114701986312866,8.306379999999999,188.50735158369145,0.015677491010265117,4.528922100684436e-9,3.561338508676753e-9
10960,8.152282953262329,8.343874,188.50735201591257,0.015677491046211425,4.327290911253576e-9,3.402784905080458e-9
11010,8.18908405303955,8.380569,188.50735242889107,0.01567749108055739,4.134636074177621e-9,3.2512898970171146e-9
11060,8.226056098937988,8.417484,188.50735282348376,0.015677491113374267,3.950557986356526e-9,3.106539254770083e-9
11110,8.26303505897522,8.454333,188.5073532005087,0.0156774911447301,3.7746748433641665e-9,2.968232744690979e-9
11160,8.299998998641968,8.491275,188.5073535607504,0.015677491174690132,3.6066218781402476e-9,2.8360835305415876e-9
11210,8.336637020111084,8.527778,188.50735390495242,0.0156774912033162,3.446050514165229e-9,2.7098175075891146e-9
11260,8.373696088790894,8.564815,188.50735423383165,0.015677491230667924,3.2926276998142236e-9,2.5891727791723405e-9
11310,8.411139965057373,8.602126,188.50735454806784,0.01567749125680184,3.1460352181347075e-9,2.4738991139421843e-9
11360,8.448081016540527,8.639047999999999,188.5073548483152,0.015677491281772354,3.0059689862070083e-9,2.363757394910634e-9
11410,8.484802007675171,8.675665,188.50735513519564,0.015677491305631185,2.872138518209557e-9,2.2585191972296612e-9
11460,8.522289037704468,8.713025,188.5073554093028,0.01567749132842771,2.7442661801760592e-9,2.1579662021661327e-9
11510,8.559255123138428,8.749858999999999,188.5073556712067,0.015677491350209335,2.622086750056321e-9,2.0618898511536375e-9
11560,8.596449136734009,8.78701,188.50735592145134,0.015677491371021295,2.505346795198743e-9,1.970090856273013e-9
11610,8.633453130722046,8.82395,188.50735616055425,0.015677491390906642,2.3938041438414474e-9,1.8823787846569857e-9
11660,8.670130014419556,8.860596,188.50735638901222,0.015677491409906683,2.287227453941513e-9,1.7985717194370791e-9
11710,8.70689606666565,8.897257,188.5073566072985,0.015677491428060783,2.1853956297360637e-9,1.7184958009537691e-9
11760,8.74380612373352,8.934132,188.5073568158665,0.015677491445406647,2.088097437359237e-9,1.641984924495138e-9
11810,8.780718088150024,8.970922,188.50735701514947,0.01567749146198031,1.995131051235174e-9,1.5688803836009365e-9
11860,8.818310976028442,9.008431999999999,188.50735720555898,0.015677491477815997,1.9063036210845975e-9,1.4990305295762373e-9
11910,8.855341911315918,9.045294,188.50735738749196,0.01567749149294672,1.821430893543159e-9,1.4322904739492976e-9
11960,8.89258599281311,9.082495999999999,188.50735756132497,0.015677491507403798,1.7403367937374659e-9,1.3685217594419659e-9
12010,8.929383039474487,9.119171999999999,188.50735772741857,0.015677491521217217,1.6628531192891342e-9,1.3075921193483742e-9
12060,8.966454029083252,9.156222999999999,188.50735788611732,0.01567749153441563,1.5888191165051782e-9,1.2493751442703221e-9
12110,9.00373911857605,9.193385,188.50735803775015,0.015677491547026398,1.5180812208521675e-9,1.1937500780379502e-9
12160,9.040905952453613,9.230526,188.5073581826328,0.015677491559075777,1.4504926730240025e-9,1.140601515802886e-9
12210,9.077646970748901,9.267142,188.5073583210641,0.01567749157058862,1.3859132860031954e-9,1.089819220865823e-9
12260,9.114660024642944,9.304131,188.50735845333327,0.01567749158158898,1.3242090715564534e-9,1.0412978309696221e-9
12310,9.151571989059448,9.340933999999999,188.50735857971299,0.015677491592099534,1.265252039843285e-9,9.94936700720627e-10
12360,9.18883991241455,9.378096,188.5073587004657,0.01567749160214211,1.2089198777129454e-9,9.506396486160032e-10
12410,9.225713968276978,9.41484,188.5073588158422,0.01567749161173757,1.1550957265117207e-9,9.083147823214841e-10
12460,9.263670921325684,9.452747,188.5073589260826,0.01567749162090587,1.1036679422301686e-9,8.67874310062062e-10
12510,9.300518035888672,9.489524,188.50735903141467,0.015677491629665967,1.0545298095353098e-9,8.292343157499007e-10
12560,9.338243007659912,9.52712,188.5073591320567,0.01567749163803601,1.007579407301888e-9,7.923146532442287e-10
12610,9.375221967697144,9.563974,188.50735922821804,0.01567749164603341,9.62719341594842e-10,7.57038736380892e-10
12660,9.412514925003052,9.601204,188.50735932009803,0.015677491653674745,9.198565337239527e-10,7.2333337230816e-10
12710,9.449472904205322,9.638055999999999,188.50735940788803,0.01567749166097593,8.789020750476787e-10,6.911286473110611e-10
12760,9.487097978591919,9.675571,188.50735949176828,0.015677491667951952,8.397709998683403e-10,6.603577482264772e-10
12810,9.523756980895996,9.712107,188.50735957191472,0.01567749167461745,8.023821143583366e-10,6.30956827918495e-10
12860,9.560888051986694,9.749215,188.50735964849255,0.015677491680986158,7.666578886148735e-10,6.028649203951508e-10
12910,9.597600936889648,9.785802,188.5073597216613,0.015677491687071343,7.325241812901665e-10,5.76023724270137e-10
12960,9.635061979293823,9.823178,188.507359791572,0.01567749169288557,6.999101809357335e-10,5.50377556638619e-10
13010,9.671907901763916,9.859893999999999,188.50735985837065,0.015677491698440977,6.687482334017515e-10,5.258732173519346e-10
13060,9.708997011184692,9.896963999999999,188.50735992219498,0.015677491703749023,6.389736964486072e-10,5.024598746907246e-10
13110,9.746608018875122,9.934434,188.5073599831774,0.015677491708820716,6.105248071072426e-10,4.800889610631367e-10
13160,9.783574104309082,9.971381,188.50736004144437,0.015677491713666572,5.833425115457445e-10,4.5871403921964413e-10
13210,9.820451974868774,10.008116,188.50736009711818,0.015677491718296768,5.573704481477769e-10,4.382907889466934e-10
13260,9.857702016830444,10.045346,188.50736015031185,0.015677491722720698,5.325547276382111e-10,4.1877683416749326e-10
13310,9.895189046859741,10.082690999999999,188.50736020113808,0.015677491726947736,5.088438717868702e-10,4.001316947414249e-10
13360,9.933545112609863,10.121008,188.50736024970166,0.015677491730986596,4.861886811483832e-10,3.8231668246067406e-10
13410,9.970700025558472,10.158043,188.5073602961029,0.015677491734845624,4.645421451995431e-10,3.65294830386334e-10
13460,10.007971048355103,10.195292,188.50736034043786,0.015677491738532806,4.4385939241023e-10,3.490308535864481e-10
13510,10.044793128967285,10.231987,188.5073603827996,0.015677491742055884,4.2409747821685203e-10,3.334909824079602e-10
13560,10.081872940063477,10.269039,188.50736042327404,0.015677491745422,4.052154180194869e-10,3.1864298842416735e-10
13610,10.118719100952148,10.30578,188.50736046194814,0.01567749174863839,3.871740405163267e-10,3.044560691035924e-10
13660,10.156337976455688,10.343304999999999,188.50736049889917,0.015677491751711476,3.699359225622137e-10,2.909007965856975e-10
13710,10.193263053894043,10.380063999999999,188.5073605342044,0.015677491754647686,3.5346528139808504e-10,2.7794903293501706e-10
13760,10.23033595085144,10.417100999999999,188.50736056793946,0.01567749175745331,3.377279651736426e-10,2.6557392268861646e-10
13810,10.267216920852661,10.453906,188.50736060017175,0.015677491760133958,3.226913178026431e-10,2.5374978658443376e-10
13860,10.304660081863403,10.491223,188.50736063096835,0.0156774917626952,3.083241409133773e-10,2.424520916408664e-10
13910,10.341440916061401,10.527889,188.50736066039468,0.015677491765142486,2.945966364984418e-10,2.3165740605915778e-10
13960,10.37873101234436,10.565123999999999,188.50736068851046,0.015677491767480775,2.8148030108754934e-10,2.21343316005705e-10
14010,10.416536092758179,10.602787,188.50736071537483,0.01567749176971499,2.6894796441558425e-10,2.1148845601886041e-10
14060,10.453711032867432,10.639888,188.5073607410426,0.015677491771849687,2.5697359683539154e-10,2.0207235756710165e-10
14110,10.490615129470825,10.67667,188.50736076556782,0.015677491773889364,2.455323539372848e-10,1.930754841357847e-10
14160,10.5278480052948,10.713877,188.50736078900104,0.015677491775838222,2.3460052409358366e-10,1.8447918997855222e-10
14210,10.564698934555054,10.750598,188.5073608113907,0.01567749177770029,2.2415540375672824e-10,1.7626562205743823e-10
14260,10.603758096694946,10.789548,188.50736083278377,0.01567749177947948,2.1417531925501386e-10,1.6841773718204325e-10
14310,10.640666007995605,10.826341,188.50736085322495,0.015677491781179498,2.0463958710308377e-10,1.6091927079950964e-10
14360,10.678048133850098,10.863702,188.50736087275547,0.015677491782803782,1.9552841679516757e-10,1.5375466055554222e-10
14410,10.71540904045105,10.900976,188.50736089141674,0.015677491784355777,1.8682289831658388e-10,1.469090364740214e-10
14460,10.753093004226685,10.938545,188.50736090924636,0.0156774917858386,1.7850497350725303e-10,1.4036819843857125e-10
14510,10.790360927581787,10.975695,188.50736092628222,0.015677491787255415,1.705573791890302e-10,1.3411857147047875e-10
14560,10.827898025512695,11.013216,188.50736094256092,0.015677491788609256,1.6296365327877556e-10,1.2814721053573464e-10
14610,10.865349054336548,11.050549,188.50736095811388,0.015677491789902742,1.5570801055425082e-10,1.2244170285298046e-10
14660,10.9027419090271,11.087861,188.5073609729738,0.015677491791138587,1.4877541199958578e-10,1.1699022242363188e-10
14710,10.939417123794556,11.124419999999999,188.5073609871733,0.01567749179231951,1.4215147297243233e-10,1.117814578187023e-10
14760,10.97636890411377,11.161330999999999,188.50736100073976,0.015677491793447785,1.35822463197284e-10,1.0680461217354957e-10
14810,11.013181924819946,11.19801,188.507361013702,0.015677491794525808,1.2977522670081488e-10,1.0204934022866531e-10
14860,11.05066990852356,11.235403999999999,188.50736102608798,0.015677491795555908,1.2399723844716627e-10,9.750579286509044e-11
14910,11.087536096572876,11.272129999999999,188.50736103792184,0.015677491796540086,1.1847649635733805e-10,9.3164532193372e-11
14960,11.125158071517944,11.309717,188.5073610492298,0.015677491797480528,1.1320156538376428e-10,8.901656621180632e-11
15010,11.16162109375,11.346065,188.50736106003347,0.015677491798379035,1.0816147722881534e-10,8.505326994962671e-11
15060,11.199070930480957,11.383496,188.50736107035598,0.01567749179923752,1.0334579157042342e-10,8.126643361205277e-11
15110,11.23570203781128,11.420024,188.5073610802188,0.015677491800057775,9.874451288354887e-11,7.764819717247182e-11
15160,11.272747993469238,11.457041,188.50736108964298,0.01567749180084155,9.434810586960625e-11,7.41910625054383e-11
15210,11.309561014175415,11.493741,188.5073610986477,0.01567749180159044,9.014742939748182e-11,7.088784144089222e-11
15260,11.346620082855225,11.530762,188.5073611072519,0.015677491802306025,8.613380414920066e-11,6.773170895763736e-11
15310,11.383301973342896,11.567333999999999,188.5073611154717,0.015677491802989635,8.2298858266083e-11,6.471608180649376e-11
15360,11.421003103256226,11.604939,188.50736112332675,0.01567749180364291,7.863465249737794e-11,6.183471692149546e-11
15410,11.458117008209229,11.641923,188.50736113083133,0.01567749180426704,7.513360633412677e-11,5.908165333491774e-11
15460,11.49519395828247,11.67896,188.50736113800124,0.015677491804863337,7.178841381601843e-11,5.645114597161464e-11
15510,11.532164096832275,11.715807999999999,188.5073611448529,0.015677491805433166,6.859217350504208e-11,5.3937767854392263e-11
15560,11.569598913192749,11.753138,188.50736115139935,0.015677491805977613,6.553823084142611e-11,5.153628613988392e-11
15610,11.606504917144775,11.789902999999999,188.50736115765386,0.015677491806497777,6.262026759713839e-11,4.924173246071714e-11
15660,11.643754005432129,11.827117999999999,188.50736116363078,0.015677491806994855,5.983221767811219e-11,4.704933671621084e-11
15710,11.680799007415771,11.864001,188.5073611693414,0.015677491807469787,5.7168301923058784e-11,4.495455443657996e-11
15760,11.718445062637329,11.901556999999999,188.5073611747974,0.015677491807923546,5.462298499019803e-11,4.2953032880619857e-11
15810,11.75595998764038,11.938931,188.5073611800107,0.015677491808357116,5.219101109492643e-11,4.104063913818422e-11
15860,11.793169975280762,11.976115,188.50736118499097,0.01567749180877131,4.986730829896006e-11,3.9213384867516984e-11
15910,11.830213069915771,12.013028,188.50736118975075,0.015677491809167162,4.76470620613196e-11,3.7467484132404167e-11
15960,11.867128133773804,12.049923,188.5073611942979,0.015677491809545332,4.552566330973331e-11,3.579931256788525e-11
16010,11.90387511253357,12.086509,188.50736119864266,0.01567749180990667,4.34987160079564e-11,3.420541333084922e-11
16060,11.940925121307373,12.123531,188.50736120279433,0.01567749181025195,4.1562016824150544e-11,3.268248111217222e-11
16110,11.977931022644043,12.160395999999999,188.50736120676098,0.015677491810581843,3.971154986381677e-11,3.12273579949354e-11
16160,12.015185117721558,12.197626999999999,188.507361210551,0.015677491810897046,3.7943471026391334e-11,2.983702115316282e-11
16210,12.052120923995972,12.234454,188.50736121417225,0.01567749181119821,3.625411183786536e-11,2.8508585865619403e-11
16260,12.089252948760986,12.271557999999999,188.5073612176321,0.015677491811485957,3.463995136384257e-11,2.7239283429516002e-11
16310,12.126024961471558,12.308176999999999,188.50736122093872,0.015677491811760955,3.3097678751088815e-11,2.602651034034156e-11
16360,12.163068056106567,12.345201,188.50736122409688,0.01567749181202361,3.162407430299234e-11,2.4867734775009974e-11
16410,12.199790000915527,12.381848999999999,188.50736122711572,0.015677491812274673,3.0216068359067076e-11,2.3760542892025498e-11
16460,12.237281084060669,12.419265999999999,188.5073612299988,0.01567749181251445,2.8870749179903972e-11,2.270264503185014e-11
16510,12.274703979492188,12.456572999999999,188.50736123275394,0.015677491812743586,2.7585342019485585e-11,2.1691859260322953e-11
16560,12.311877012252808,12.493727999999999,188.50736123538718,0.01567749181296258,2.6357146057945175e-11,2.0726061775448107e-11
16610,12.34995698928833,12.531741,188.50736123790256,0.015677491813171778,2.5183652449967938e-11,1.980327973529251e-11
16660,12.387784957885742,12.569447,188.50736124030564,0.015677491813371632,2.4062388461423503e-11,1.8921568694117323e-11
16710,12.424818992614746,12.606342999999999,188.5073612426027,0.015677491813562674,2.299105170457864e-11,1.8079118158848487e-11
16760,12.462191104888916,12.643690999999999,188.5073612447966,0.015677491813745132,2.1967431339747482e-11,1.7274189625635688e-11
16810,12.499047994613647,12.680439999999999,188.50736124689337,0.01567749181391951,2.0989367310307992e-11,1.6505084524122017e-11
16860,12.536364078521729,12.717649,188.50736124889642,0.0156774918140861,2.0054860153293275e-11,1.5770230567502276e-11
16910,12.573177099227905,12.754339,188.50736125081082,0.015677491814245312,1.9161961958862537e-11,1.506809600800664e-11
16960,12.611055135726929,12.792171999999999,188.5073612526394,0.015677491814397388,1.830880355356721e-11,1.439721101258569e-11
17010,12.648070096969604,12.829051999999999,188.5073612543865,0.01567749181454269,1.749363595433378e-11,1.3756200260438538e-11
17060,12.68737506866455,12.868252,188.50736125605653,0.015677491814681577,1.671476427835803e-11,1.3143730972757296e-11
17110,12.724349975585938,12.905094,188.50736125765135,0.015677491814814214,1.5970569524038744e-11,1.2558530040263452e-11
17160,12.761662006378174,12.942375,188.50736125917572,0.01567749181494099,1.5259502577085286e-11,1.1999379309883289e-11
17210,12.799339056015015,12.979927,188.50736126063197,0.015677491815062103,1.4580111525388596e-11,1.1465137063921018e-11
17260,12.836796998977661,13.017313,188.50736126202418,0.01567749181517789,1.3930956005217367e-11,1.095467066580026e-11
17310,12.873563051223755,13.053949,188.50736126335292,0.015677491815288394,1.331071092858412e-11,1.0466938126550506e-11
17360,12.910759925842285,13.091121,188.5073612646232,0.01567749181539404,1.271807133249287e-11,1.0000913282579919e-11
17410,12.947694063186646,13.127949,188.50736126583735,0.015677491815495014,1.2151826918936169e-11,9.555644410541292e-12
17460,12.985183000564575,13.165313,188.50736126699678,0.01567749181559144,1.1610782961398593e-11,9.130192031801052e-12
17510,13.022186040878296,13.2022,188.50736126810534,0.015677491815683637,1.1093837508580316e-11,8.723689621938704e-12
17560,13.05947208404541,13.239464,188.50736126916456,0.01567749181577173,1.0599903166783128e-11,8.335282103970048e-12
17610,13.096249103546143,13.276121,188.50736127017558,0.01567749181585581,1.0127962996928921e-11,7.9641698032221e-12
17660,13.13320803642273,13.31306,188.5073612711423,0.01567749181593621,9.677037847316166e-12,7.609582759297445e-12
17710,13.170022010803223,13.349753999999999,188.50736127206568,0.015677491816013005,9.246190860526235e-12,7.270784270100548e-12
17760,13.207638025283813,13.387350999999999,188.50736127294755,0.015677491816086346,8.83451485057959e-12,6.947060965807058e-12
17810,13.244127988815308,13.423722999999999,188.50736127379085,0.01567749181615648,8.441167530166284e-12,6.637750509956864e-12
17860,13.282226085662842,13.461753999999999,188.50736127459726,0.015677491816223545,8.065353489664854e-12,6.3422274285735736e-12
17910,13.31903600692749,13.498460999999999,188.50736127536712,0.015677491816287574,7.706253999762004e-12,6.0598479101349746e-12
17960,13.356328010559082,13.535725999999999,188.50736127610185,0.015677491816348678,7.363148724555596e-12,5.790045515225587e-12
18010,13.393292903900146,13.57256,188.50736127680455,0.015677491816407117,7.035315491628914e-12,5.532252360278332e-12
18060,13.430536031723022,13.609777999999999,188.50736127747606,0.015677491816462965,6.722086278711114e-12,5.285943142939821e-12
18110,13.467427968978882,13.646549,188.5073612781179,0.015677491816516346,6.4228044096449015e-12,5.050601482924697e-12
18160,13.504905939102173,13.683931999999999,188.5073612787312,0.01567749181656735,6.136835822267738e-12,4.825728782565317e-12
18210,13.541835069656372,13.720728999999999,188.507361279316,0.01567749181661599,5.863599980026783e-12,4.610868534300861e-12
18260,13.578902959823608,13.757772,188.50736127987668,0.015677491816662618,5.6025312647469496e-12,4.405575961704762e-12
18310,13.615885019302368,13.794656999999999,188.50736128041095,0.01567749181670705,5.353094731856942e-12,4.209430408678414e-12
18360,13.653330087661743,13.831994,188.50736128092225,0.015677491816749572,5.114751879386046e-12,4.022008421745985e-12
18410,13.690448999404907,13.868972999999999,188.5073612814101,0.015677491816790148,4.887039074876382e-12,3.842945421413856e-12
18460,13.727941989898682,13.90644,188.50736128187637,0.015677491816828926,4.6694408080289474e-12,3.671836033811897e-12
18510,13.765244960784912,13.943646,188.50736128232222,0.015677491816866004,4.46154930425768e-12,3.5083596035382465e-12
18560,13.80265998840332,13.980982,188.50736128274772,0.015677491816901392,4.262898862136199e-12,3.3521499241564846e-12
18610,13.839522123336792,14.017693,188.5073612831548,0.015677491816935247,4.0731084307042146e-12,3.202907354509514e-12
18660,13.876594066619873,14.054744,188.50736128354401,0.015677491816967617,3.891767660732572e-12,3.0603092146131567e-12
18710,13.913445949554443,14.091479999999999,188.50736128391475,0.01567749181699845,3.71848568737883e-12,2.9240481461194154e-12
18760,13.952686071395874,14.130583,188.5073612842699,0.015677491817027985,3.5529239421979517e-12,2.7938579141904356e-12
18810,13.990072965621948,14.167854,188.507361284609,0.01567749181705619,3.3947424993955882e-12,2.669471216630552e-12
18860,14.027442932128906,14.205193999999999,188.50736128493278,0.015677491817083115,3.2435919048647944e-12,2.5506132586121195e-12
18910,14.064232110977173,14.241864,188.50736128524224,0.01567749181710885,3.099180059606028e-12,2.437054346757268e-12
18960,14.101861000061035,14.279406999999999,188.50736128553774,0.01567749181713343,2.9611995316885147e-12,2.3285527305678607e-12
19010,14.13927698135376,14.316702999999999,188.50736128582116,0.015677491817157,2.8293542860201318e-12,2.2248756215017102e-12
19060,14.176527976989746,14.353931999999999,188.50736128609114,0.01567749181717945,2.7033831451911442e-12,2.1258176415138416e-12
19110,14.213467121124268,14.390775,188.50736128634867,0.01567749181720087,2.5830113362741336e-12,2.0311627216620637e-12
19160,14.250585079193115,14.427869999999999,188.50736128659554,0.0156774918172214,2.46802136061683e-12,1.9407398308911516e-12
19210,14.287444114685059,14.464602,188.50736128683076,0.015677491817240964,2.35812559546858e-12,1.8543227957419243e-12
19260,14.324639081954956,14.501774999999999,188.5073612870564,0.01567749181725973,2.2531406391494125e-12,1.7717673974685264e-12
19310,14.361570119857788,14.538583,188.50736128727024,0.015677491817277515,2.15282581285024e-12,1.6928843771939072e-12
19360,14.398555994033813,14.575548999999999,188.5073612874764,0.01567749181729466,2.0569788508243086e-12,1.6175146823274305e-12
19410,14.435333013534546,14.612200999999999,188.50736128767284,0.015677491817310995,1.9653887242312144e-12,1.5454923693798815e-12
19460,14.4724600315094,14.649289,188.5073612878605,0.015677491817326604,1.8778828658632628e-12,1.476681739341996e-12
19510,14.509042024612427,14.685782,188.50736128803908,0.015677491817341453,1.7942713907892372e-12,1.4109334753337913e-12
19560,14.546623945236206,14.723327999999999,188.50736128821015,0.01567749181735568,1.7143886904401034e-12,1.348117350303188e-12
19610,14.583631992340088,14.760238,188.5073612883742,0.015677491817369327,1.6380587339378019e-12,1.2880949415679644e-12
19660,14.62137508392334,14.797856,188.50736128853086,0.015677491817382355,1.5651264131453525e-12,1.2307442791385834e-12
19710,14.658574104309082,14.834921999999999,188.50736128867973,0.015677491817394737,1.4954382783163716e-12,1.1759446971085017e-12
19760,14.695926904678345,14.872256,188.50736128882258,0.015677491817406616,1.4288653084286084e-12,1.1235947392095927e-12
19810,14.733176946640015,14.909396999999998,188.50736128895878,0.015677491817417944,1.3652286317572241e-12,1.0735537488468389e-12
19860,14.77076506614685,14.946843999999999,188.50736128908963,0.015677491817428824,1.3044608435840897e-12,1.025768722013326e-12
19910,14.807887077331543,14.983858,188.507361289214,0.01567749181743917,1.2463764763515297e-12,9.800938154508623e-13
19960,14.845309972763062,15.021232999999999,188.5073612893329,0.015677491817449058,1.1908884614104324e-12,9.364605623308989e-13


==> minsurf/minsurf_general_extrares_eps.csv <==
val_hq,discrepancy_hq,val0,discrepancy0,val_offset
NaN,NaN,11650.327117120301,1.295652625207828,353.4252308900048


==> minsurf/minsurf_general_highres_eps.csv <==
val_hq,discrepancy_hq,val0,discrepancy0,val_offset
NaN,NaN,11559.704379950577,1.2839962069218012,353.38238331454323


==> minsurf/minsurf_general_lowres_eps.csv <==
val_hq,discrepancy_hq,val0,discrepancy0,val_offset
NaN,NaN,11670.683252814048,1.2716909919262904,353.39326939622663


==> minsurf/minsurf_newton_extrares_eps.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy
0,0.0,0.0,12003.752348010306,1.0,1.295652625207828,1.0
1,3.318140983581543,4.323627,8474.38882551586,0.7059783124333234,1.0843861541183644,0.836942042196244
2,6.732244968414307,8.915174,7132.197342572845,0.5941639860435015,0.9923133394344453,0.7658791562864115
3,10.17692518234253,13.804929999999999,6001.304333348604,0.4999523615083042,0.907530030857497,0.7004423972914232
4,13.45285415649414,18.541906,5058.241135075259,0.4213883282850044,0.830253080411171,0.6407991341645257
5,16.62748408317566,23.322561,4269.291454124576,0.35566307354151944,0.7596084564997434,0.5862747789963372
6,19.952877044677734,28.052341,3607.4712769513594,0.3005286324112909,0.6948492238932691,0.5362928383538084
7,23.180073022842407,32.565864999999995,3051.8456320834102,0.2542409692906795,0.6354243525254722,0.49042802072318387
8,26.032472133636475,36.927685,2585.4144908456333,0.21538385797122692,0.5808830477058894,0.44833239743771086
9,28.922784090042114,41.273536,2194.046588668107,0.18278006118909834,0.530831600381002,0.4097020991995091
10,32.19260907173157,45.891743999999996,1865.8711732743511,0.15544065881895927,0.48491430492685383,0.3742625882065199
60,176.16805815696716,266.833441,198.63457476776043,0.016547706834412097,0.0019792274160845454,0.0015275910977813742
110,296.252238035202,458.741003,197.07240718416796,0.016417566896640774,0.0006416798235468754,0.0004952560671452716
160,424.4136941432953,653.618306,196.9919787757052,0.016410866624414974,0.0001236001065031737,9.539602212695532e-5
210,558.6273081302643,844.777687,196.97653347489637,0.016409579918361644,5.1938928720624435e-5,4.008707867380211e-5
260,695.6913771629333,1046.737822,196.97661013955036,0.01640958630508571,0.00024991141312588014,0.00019288458053005783
310,825.0289771556854,1241.327337,196.92388834401152,0.016405194195517774,0.00013497035552490313,0.00010417171462393582
360,963.770387172699,1434.894127,196.93141825610877,0.01640582149203964,8.978245271271512e-6,6.929515748738104e-6
410,1087.8523120880127,1616.735177,196.93201957531392,0.01640587158630914,2.1494002395131654e-6,1.6589324929345107e-6
460,1215.0491089820862,1802.8633869999999,196.93206757686434,0.016405875585187912,1.100502970186411e-6,8.493811912046146e-7
510,1346.273243188858,1989.489503,196.93208728707623,0.016405877227192122,5.925121876139735e-7,4.573079049787223e-7
560,1472.786677122116,2170.761048,196.93210823768715,0.016405878972530603,3.4299519197508364e-7,2.6472774052386597e-7
610,1604.0731291770935,2358.473227,196.93212503649437,0.0164058803719936,2.204763765787251e-7,1.701662716450405e-7
660,1742.5035820007324,2552.3746849999998,196.93213617588216,0.01640588129998574,1.5621201089769836e-7,1.2056627514079349e-7
710,1885.2461240291595,2751.6607129999998,196.93214273271363,0.016405881846217555,1.1863712974402928e-7,9.156553804303788e-8
760,2029.0408551692963,2947.978051,196.93214621552994,0.01640588213636152,9.399085602254635e-8,7.254325287032073e-8
810,2182.4423961639404,3158.56184,196.93214782935314,0.016405882270804747,7.6282501598831e-8,5.8875735760265965e-8
860,2330.672255039215,3359.8294309999997,196.93214838168268,0.016405882316817822,6.277157775363388e-8,4.844784514951688e-8
910,2502.5834691524506,3577.267759,196.9321483691023,0.016405882315769782,5.208329087491349e-8,4.019849908964536e-8
960,2653.550395011902,3779.999262,196.93214808106234,0.016405882291773956,4.3444793913464914e-8,3.3531205099434885e-8
1010,2807.4403162002563,3984.8069259999997,196.93214767924115,0.016405882258299326,3.6371136111766605e-8,2.8071672456135785e-8
1060,2978.4703211784363,4201.425045,196.93214725002636,0.016405882222542606,3.052989633253516e-8,2.3563334599532833e-8
1110,3131.032159090042,4406.778711,196.93214683686895,0.016405882188123586,2.5678464227957327e-8,1.981894199754228e-8
1160,3268.113072156906,4599.075405,196.93214645942126,0.016405882156679444,2.16322365604142e-8,1.6696015690891146e-8
1210,3422.722309112549,4807.2872959999995,196.93214612456728,0.016405882128783668,1.8246852083709772e-8,1.4083135964613124e-8
1260,3575.073023080826,5014.444525,196.93214583263543,0.01640588210446362,1.540732395196367e-8,1.189155461286722e-8
1310,3708.4545600414276,5213.295451,196.93214558082198,0.016405882083485725,1.3020876362113076e-8,1.0049666175009274e-8
1360,3860.36048412323,5418.113445,196.93214536504914,0.016405882065510274,1.1011943030207487e-8,8.499147700519749e-9
1410,4025.0380091667175,5628.651878,196.93214518091867,0.016405882050170864,9.318529364729538e-9,7.192151031403813e-9
1460,4195.868653059006,5848.371421,196.9321450241915,0.01640588203711435,7.889484263262878e-9,6.089197142634873e-9
1510,4357.189740180969,6061.429137,196.93214489099373,0.016405882026018007,6.682408724271392e-9,5.157561984022921e-9
1560,4510.694759130478,6268.238093999999,196.93214477789743,0.016405882016596263,5.662025928340092e-9,4.3700184896641405e-9
1610,4666.594992160797,6475.935595999999,196.93214468192244,0.016405882008600846,4.798892151774523e-9,3.7038416458306185e-9
1660,4830.66995716095,6689.428422999999,196.93214460049535,0.016405882001817376,4.068368327174315e-9,3.1400147292733905e-9
1710,4979.7910261154175,6892.899926,196.9321445314189,0.016405881996062806,3.4497903330947825e-9,2.662588926982973e-9
1760,5123.068521976471,7089.644299,196.93214447282404,0.016405881991181426,2.9257957130204125e-9,2.258163689940506e-9
1810,5273.691780090332,7292.928894,196.93214442311694,0.01640588198704046,2.481773316762306e-9,1.9154619598476246e-9
1860,5427.5072820186615,7498.772034,196.93214438094807,0.01640588198352749,2.1054107249739127e-9,1.6249808660220143e-9
1910,5574.265769004822,7696.6010639999995,196.9321443451715,0.01640588198054704,1.7863211125301787e-9,1.3787037341460605e-9
1960,5740.393155097961,7912.9629589999995,196.93214431481616,0.01640588197801822,1.5157338657626597e-9,1.16986130099457e-9


==> minsurf/minsurf_newton_highres_eps.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy
0,0.0,0.0,11913.08676326512,1.0,1.2839962069218012,1.0
1,0.092559814453125,0.235404,4714.476391077811,0.3957392810749306,0.7962209028556209,0.6201115693047471
2,0.23092198371887207,0.7824829999999999,2515.2976149783135,0.21113735381617624,0.5694069099058602,0.4434646355154993
3,0.3264129161834717,1.165301,1383.0920611333383,0.11609854680133821,0.4060652359816259,0.31625111802713946
4,0.4214608669281006,1.532074,804.6562462229422,0.06754389204183074,0.28772713667906935,0.2240872170244602
5,0.5239529609680176,1.9565439999999998,509.26179989092884,0.04274809795403111,0.20319439387629176,0.15825155306604954
6,0.622175931930542,2.340059,358.6095718453873,0.030102153956536794,0.14228804341297274,0.11081656055206592
7,0.7229149341583252,2.720739,282.1609633251992,0.023684958309483927,0.09898070595073766,0.07708800494670452
8,0.8201069831848145,3.11247,243.22883592325596,0.020416944890661752,0.06849655131624728,0.053346381357666194
9,0.918632984161377,3.5120109999999998,223.58691428785477,0.018768176437470554,0.04703470022111925,0.03663149467853824
10,1.0194799900054932,3.8986289999999997,213.776153689049,0.0179446484305179,0.031745037014009804,0.024723622112649404
60,6.470677852630615,25.180349,205.1633229570804,0.01722167621490986,0.00378611817575415,0.0029486988788158743
110,11.86014986038208,46.520995,204.3717251418254,0.017155228464550486,0.0006906006088562391,0.0005378525303527618
160,17.52671504020691,68.915258,203.80427087128672,0.017107595614910837,0.00024930704339009023,0.0001941649375957025
210,23.134596824645996,90.996145,203.5839235679104,0.017089099375627515,5.2597242350629356e-5,4.096370539654769e-5
260,28.491458892822266,112.266283,203.54328260548158,0.017085687920373606,2.2520946492906167e-5,1.753972976828097e-5
310,34.14328098297119,134.571587,203.52489527697975,0.01708414446410008,2.1796086391843538e-5,1.6975195311594076e-5
360,40.17328095436096,158.211572,203.5123721958733,0.017083093260381405,2.1227280528054208e-5,1.653219878191354e-5
410,45.88473296165466,180.85602899999998,203.50489326310446,0.017082465469035846,1.9736540829905496e-5,1.5371183126172198e-5
460,51.88529586791992,204.386932,203.50102205915883,0.01708214051514081,2.1672162367376477e-5,1.6878680988733147e-5
510,57.941078901290894,228.166876,203.49703472559725,0.017081805813174745,3.782295189985098e-5,2.9457214667733438e-5
560,63.61251187324524,250.52850199999997,203.4551702174431,0.017078291651901008,0.0001385064915247624,0.00010787141798246591
610,69.61436986923218,273.954103,203.42090312602772,0.017075415227671392,1.7108520409050667e-5,1.332443220378814e-5
660,75.64673495292664,297.33572699999996,203.42478666654983,0.017075741217114707,3.445983892385555e-5,2.6837960064125212e-5
710,81.33337092399597,319.870417,203.40757017250772,0.0170742960422088,0.00012594230109881906,9.808619404004928e-5
760,87.25432586669922,343.02005099999997,203.40726384596573,0.017074270328760383,1.55261181007267e-6,1.209202801147549e-6
810,93.13367104530334,366.148693,203.40777750179356,0.01707431344569876,5.657781058196042e-7,4.4063845575990985e-7
860,98.88401794433594,388.75156999999996,203.40801493568392,0.01707433337620838,2.1734064846624498e-7,1.6926891784773132e-7
910,104.73205399513245,411.770468,203.40811592084412,0.017074341853034095,8.505297986931741e-8,6.624083421026599e-8
960,110.44754195213318,434.198899,203.40815726218543,0.017074345323280064,3.354732745392738e-8,2.6127279249798052e-8
1010,115.90514492988586,455.78797099999997,203.4081738782592,0.017074346718054908,1.3296681806274503e-8,1.0355701780577228e-8
1060,121.73406100273132,478.75273999999996,203.40818049888432,0.017074347273798796,5.291795507977099e-9,4.121348240321852e-9
1110,127.54346585273743,501.52673999999996,203.40818312697442,0.017074347494404098,2.1142954525560222e-9,1.6466524131132333e-9
1160,133.07415890693665,523.428108,203.40818416894172,0.017074347581868186,8.480907169474564e-10,6.605087401158557e-10
1210,138.92932891845703,546.53183,203.40818458208318,0.01707434761654782,3.4156871455823443e-10,2.660200339509546e-10
1260,144.6619589328766,569.0450989999999,203.4081847460099,0.017074347630308042,1.3814640851243082e-10,1.0759097867089285e-10
1310,150.21620798110962,591.104479,203.40818481111486,0.017074347635773035,5.6119086421094183e-11,4.37065827130687e-11
1360,155.97815489768982,613.859379,203.40818483699965,0.01707434763794584,2.2902562912377083e-11,1.7836939695704187e-11
1410,161.9413080215454,636.872858,203.40818484730318,0.01707434763881073,9.392019928025083e-12,7.31467887318851e-12
1460,167.58253598213196,659.065352,203.40818485140818,0.01707434763915531,3.871020414929372e-12,3.0148223133848615e-12
1510,173.3653359413147,681.9176739999999,203.4081848530449,0.0170743476392927,1.6038666280323421e-12,1.249121001593443e-12
1560,179.0361979007721,704.2027039999999,203.4081848536989,0.017074347639347596,6.680724513600613e-13,5.203071845217287e-13
1610,184.4488799571991,725.7325069999999,203.4081848539599,0.017074347639369505,2.798555062594133e-13,2.1795664562773684e-13
1660,190.61894989013672,749.975285,203.4081848540644,0.017074347639378276,1.1782684386852486e-13,9.176572581238227e-14
1710,196.551992893219,773.164037,203.40818485410608,0.017074347639381773,4.9851506833816495e-14,3.882527577969129e-14
1760,201.93531489372253,794.559445,203.40818485412268,0.017074347639383168,2.123864390505225e-14,1.654104879014315e-14
1810,207.6967339515686,817.16571,203.4081848541304,0.017074347639383817,9.06960771911085e-15,7.063578280230242e-15
1860,213.36720490455627,839.459747,203.40818485413268,0.017074347639384008,3.90654911976581e-15,3.0424927259958246e-15
1910,218.92692589759827,861.3771509999999,203.40818485413396,0.017074347639384115,1.702253375172298e-15,1.3257464204300175e-15
1960,224.6657009124756,883.890263,203.4081848541342,0.017074347639384136,7.331731885891248e-16,5.710088430454195e-16


==> minsurf/minsurf_newton_lowres_eps.csv <==
iter,time,cpu_time,value,rel_value,discrepancy,rel_discrepancy
0,0.0,0.0,12024.076522210275,1.0,1.2716909919262904,1.0
1,0.06296706199645996,0.236082,6584.255851261469,0.5475893170755658,0.9338687254984778,0.7343519230909253
2,0.14516305923461914,0.573749,4700.702713616735,0.390940851460304,0.7839050732194307,0.6164273225148923
3,0.21402311325073242,0.852642,3372.398039335723,0.2804704405453839,0.6580437246924451,0.5174556782034566
4,0.28379201889038086,1.125985,2443.9703924647843,0.20325639045546692,0.5513499013371922,0.43355650455779077
5,0.35570502281188965,1.4197579999999999,1793.8750587324594,0.149190256350989,0.4599212558238901,0.36166117299236794
6,0.4391930103302002,1.753931,1346.8624169522868,0.11201379286504287,0.3845103345036507,0.30236145175583473
7,0.5094921588897705,2.034181,1014.8990440015896,0.08440557094982876,0.3167355314686933,0.24906642689111058
8,0.5817739963531494,2.320341,773.5262762478785,0.0643314498888176,0.2603272732429659,0.20470953627550342
9,0.652292013168335,2.600189,600.3548040282869,0.04992938983042411,0.21489245454047498,0.16898165977803084
10,0.7259960174560547,2.8975549999999997,476.53946287081226,0.03963210496794264,0.17776964272090323,0.13978996772763733
60,4.642816066741943,18.375934,190.17263084735035,0.015815986408276174,0.0003705176436707833,0.00029135823562730654
110,8.466438055038452,33.573215,189.9101602540729,0.01579415765554056,8.076647534687496e-5,6.351108552285502e-5
160,12.228376150131226,48.626265,189.85127748297467,0.015789260583321377,4.88458004349475e-5,3.84101175089386e-5
210,15.961503028869629,63.511215,189.85947792045255,0.0157899425847593,3.744674848954654e-5,2.9446421125327138e-5
260,19.81221318244934,78.900903,189.86013300615983,0.015789997065925158,1.9723556639290936e-5,1.550970854123511e-5
310,23.632915019989014,94.162914,189.8614338063452,0.01579010524888482,9.452926762814145e-6,7.433351987887679e-6
360,27.420355081558228,109.322077,189.86138742887573,0.015790101391834396,4.951674001002481e-6,3.893771389779169e-6
410,31.262943029403687,124.61891899999999,189.86125978557547,0.015790090776191687,2.6503366258078264e-6,2.0841042695389673e-6
460,35.11572599411011,139.861805,189.8611126281051,0.015790078537624333,1.442519207807622e-6,1.1343315451362678e-6
510,39.06853103637695,155.49095699999998,189.86099329321445,0.015790068612962723,7.948358836596186e-7,6.250228150595319e-7
560,42.971970081329346,171.045178,189.8609099475458,0.01579006168139767,4.415400539626033e-7,3.4720703124096343e-7
610,46.951672077178955,186.83142099999998,189.86085612690806,0.01579005720532521,2.4654269727381793e-7,1.938699722173608e-7
660,50.87517309188843,202.399417,189.86082294855018,0.015790054445998306,1.3809423441188313e-7,1.0859102980882587e-7
710,54.77983212471008,217.907995,189.86080308852198,0.015790052794309863,7.749541606460926e-8,6.093887316699734e-8
760,58.72358703613281,233.52029399999998,189.86079142915204,0.015790051824641223,4.3537530681789854e-8,3.423593542629526e-8
810,62.7883141040802,249.60976599999998,189.86078467329696,0.015790051262780606,2.4476129112778938e-8,1.9246915538580476e-8
860,66.8414261341095,265.70649099999997,189.860780793648,0.015790050940123895,1.3765657072568053e-8,1.0824687097701747e-8
910,70.8610610961914,281.614707,189.86077857943317,0.015790050755975463,7.743866326132469e-9,6.089424534180641e-9
960,74.81347918510437,297.393594,189.86077732112466,0.015790050651326385,4.3569699332846395e-9,3.4261231391479242e-9
1010,78.75078511238098,313.021998,189.86077660816701,0.015790050592032215,2.4516160531931825e-9,1.9278394427246856e-9
1060,82.69560718536377,328.761986,189.86077620503838,0.01579005055850543,1.379578603954622e-9,1.0848379148026433e-9
1110,86.65441799163818,344.47495799999996,189.86077597742408,0.015790050539575554,7.763494288422761e-10,6.104859071670413e-10
1160,90.50696516036987,359.86032,189.86077584903782,0.01579005052889812,4.3689688273028013e-10,3.4355585240758193e-10
1210,94.39102005958557,375.286799,189.86077577666933,0.01579005052287949,2.458712760989488e-10,1.9334199712031925e-10
1260,98.29705119132996,390.681764,189.86077573589742,0.015790050519488633,1.3836982058761234e-10,1.0880773825252708e-10
1310,102.22202014923096,406.22069799999997,189.86077571293526,0.015790050517578952,7.78714454673046e-11,6.12345655994221e-11
1360,106.13328099250793,421.827295,189.86077570000543,0.015790050516503625,4.3824507753229484e-11,3.44616011526876e-11
1410,110.1324610710144,437.7834,189.86077569272555,0.01579005051589818,2.4663670351873163e-11,1.939438944559475e-11
1460,114.19221711158752,453.93688199999997,189.8607756886278,0.015790050515557385,1.3880279059732959e-11,1.0914820619046648e-11
1510,118.1452751159668,469.69677099999996,189.86077568632132,0.015790050515365563,7.811620562859725e-12,6.14270338663569e-12
1560,121.98402118682861,485.03288399999997,189.86077568502347,0.015790050515257625,4.396290815820734e-12,3.4570432941114606e-12
1610,125.84238600730896,500.391192,189.86077568429275,0.015790050515196854,2.4741415636893346e-12,1.945552480435232e-12
1660,129.63695621490479,515.554641,189.86077568388146,0.01579005051516265,1.3924310816579234e-12,1.0949445191467011e-12
1710,133.4680950641632,530.836428,189.86077568364968,0.015790050515143372,7.83624964236257e-13,6.162070575409701e-13
1760,137.57355999946594,547.212016,189.860775683519,0.015790050515132503,4.4102311370308437e-13,3.4680053291487567e-13
1810,141.63609409332275,563.168543,189.86077568344624,0.015790050515126452,2.4818600276915834e-13,1.9516219297363998e-13
1860,145.57085013389587,578.781284,189.86077568340562,0.015790050515123076,1.3968819668696447e-13,1.0984444929925324e-13
1910,149.45287203788757,594.196912,189.86077568338197,0.01579005051512111,7.858779099668279e-14,6.179786716711907e-14
1960,153.3138210773468,609.546836,189.86077568336907,0.015790050515120037,4.4229376747108495e-14,3.477997172891204e-14

